The Staggered Mesh Method: Accurate Exact Exchange towards the Thermodynamic Limit for Solids

In periodic systems, the Hartree-Fock (HF) exchange energy exhibits the slowest convergence of all HF energy components as the system size approaches the thermodynamic limit. We demonstrate that the recently proposed staggered mesh method for Fock exchange energy [Xing, Li, and Lin, Math. Comp., 2024], which is specifically designed to sidestep certain singularities in exchange energy evaluation, can expedite the finite-size convergence rate for the exact exchange energy across a range of insulators and semiconductors when compared to the regular and truncated Coulomb methods. This remains true even for two computationally cheaper versions of this new method, which we call Non-SCF and Split-SCF staggered mesh. Additionally, a sequence of numerical tests on simple solids showcases the staggered mesh method's ability to improve convergence towards the thermodynamic limit for band gaps, bulk moduli, equilibrium lattice dimensions, energies, and phonon force constants.

==> SupportingInfo/birch_murnaghan_data.csv <==
,system,Nk,lattice_const,nocc,natom,chi_stagger,coulomb_energy,hfk_regular,hfk_regular_nonscf,hfk_sphrcut_energy,hfk_stagger,hfk_stagger_nonscf,hfk_stagger_nonscf_uncorrected,hfk_stagger_splitscf,kinetic_energy,madelung_corr_stagger,nuc_repulsion_energy,pseudopotential_energy,total_energy_regular,total_energy_regular_nonscf,total_energy_sphrcut,total_energy_stagger,total_energy_stagger_nonscf,total_energy_stagger_splitscf
0,LiH,8,5.0,2,2,87.378229732,1.87040209186368,-1.81304627023061,-2.29191809573349,-2.27775055606974,-2.24769366474033,-2.25365485524112,-2.00651190015479,-2.23907992473312,7.54538118908781,-0.24714295508633,-3.70432157094549,-11.38930349572699,-7.5301779178,-7.9697598815,-7.9527746502,-7.964825312309719,-7.93149664100763,-7.916921710499631
1,LiH,8,5.167,2,2,93.3005319696,1.91815207884546,-1.81331324189703,-2.27773767093709,-2.2649067584377,-2.23419406277224,-2.24006267872668,-2.00089207702983,-2.22562316073392,7.5021935097482,-0.23917060169685,-3.58482732672148,-11.5304476385736,-7.5474651278,-7.9726670476,-7.9565934029,-7.968345948675209,-7.93499205538959,-7.92055253739683
2,LiH,8,5.333,2,2,99.4170080506,1.96428088585395,-1.81400276762771,-2.26502420579507,-2.25343667347686,-2.22192910250885,-2.22772552604747,-1.99602900565417,-2.21337557597026,7.46491472237345,-0.2316965203933,-3.47280147276143,-11.66497772904735,-7.562002418,-7.9736077994,-7.9583454051,-7.96992875288114,-7.9363091196524,-7.92195916957519
3,LiH,8,5.5,2,2,105.7276579758,2.00887691537853,-1.81502632926021,-2.25356930432435,-2.24314490660811,-2.21074184611926,-2.21648258745369,-1.99180717373875,-2.20218197588944,7.43264292287205,-0.22467541371493,-3.36756506449592,-11.79334162600062,-7.5742154826,-7.9729561566,-7.958413929,-7.96993099945905,-7.9358694397293394,-7.921568828165089
4,LiH,8,5.667,2,2,112.2324817447,2.0520277703358,-1.81631566679726,-2.24320227603479,-2.23387357572673,-2.20050303471206,-2.20619990947103,-1.98813259615946,-2.1919163412991,7.40466335434946,-0.21806731331157,-3.26851903318723,-11.9159887934218,-7.5844570171,-7.971018978,-7.9571150088,-7.9686443850148,-7.93401661143624,-7.91973304326431
5,LiH,8,5.833,2,2,118.9314793576,2.09381140701752,-1.81781630490274,-2.23377966438171,-2.2254905329233,-2.19110374605364,-2.19676421722754,-1.98492739858182,-2.18247355215123,7.38037652999512,-0.21183681864572,-3.17513277509616,-12.03332531808849,-7.5930213283,-7.9680498206,-7.9547111465,-7.966308769450899,-7.93103437344583,-7.91674370836952
6,LiH,8,6.0,2,2,125.8246508142,2.13429468801669,-1.81948377006144,-2.22517861539703,-2.21788299777757,-2.18245080949359,-2.18807833421934,-1.98212587164729,-2.17376405183904,7.35926716312448,-0.20595246257205,-3.08693464245461,-12.14570748657294,-7.6001553025,-7.9642588933,-7.9514209982,-7.96312234193215,-7.9271586121223105,-7.91284432974201
7,LiH,27,5.0,2,2,196.6010168988,1.84891125744783,-1.93856468377907,-2.23728259111022,-2.2331661373425,-2.23342307465801,-2.23253782489178,-2.06777585483276,-2.23142796447847,7.46391567570329,-0.16476197005902,-3.70432157094549,-11.36500244841893,-7.6900938719,-7.9937796773,-7.9874528531,-7.98495226277894,-7.989034911081561,-7.987925050668251
8,LiH,27,5.167,2,2,209.926196934,1.89330397440696,-1.93380626648317,-2.22295166545551,-2.21920645853366,-2.21922774719492,-2.21839257844499,-2.05894551064523,-2.21720377253324,7.41544890335321,-0.15944706779976,-3.58482732672148,-11.49726703163858,-7.7025935162,-7.9962931461,-7.9903262504,-7.98801499691175,-7.991734059089479,-7.99054525317773
9,LiH,27,5.333,2,2,223.688268117,1.93627080200776,-1.929789111973,-2.20999182497282,-2.20658661083222,-2.20635632107378,-2.20557646926791,-2.05111212233682,-2.20430437376492,7.37363589519736,-0.15446434693109,-3.47280147276143,-11.62411054818844,-7.7126628032,-7.9969971487,-7.9913497575,-7.98923001230078,-7.992581792995091,-7.991309697492101
10,LiH,27,5.5,2,2,237.8872304507,1.97785993969201,-1.92639680917331,-2.19821306522522,-2.19512549498443,-2.19463906404073,-2.19391417076553,-2.04413056161896,-2.19255579569947,7.33743854784209,-0.14978360914657,-3.36756506449592,-11.74575831105867,-7.7206961206,-7.9962379532,-7.9908726062,-7.98893837546742,-7.99193905874031,-7.990580683674249
11,LiH,27,5.667,2,2,252.5230839347,2.01813153406324,-1.92353908139042,-2.18746611169255,-2.18467971440228,-2.18393912569258,-2.18326590575731,-2.03788769687772,-2.18181920985798,7.30603576062159,-0.14537820887959,-3.26851903318723,-11.86247406468685,-7.727015833,-7.9942919149,-7.9891749191,-7.98741587730216,-7.99009170896476,-7.98864501306543
12,LiH,27,5.833,2,2,267.595828562,2.05714963809387,-1.92114311785231,-2.17762948819607,-2.17513171129425,-2.17414267580758,-2.17351645282944,-2.03229190706175,-2.17198008242713,7.27876028466414,-0.14122454576769,-3.17513277509616,-11.97452998489949,-7.7318880294,-7.9913823254,-7.9864839233,-7.984887587355271,-7.98726929003337,-7.98573291963106
13,LiH,27,6.0,2,2,283.1054643361,2.09497819679625,-1.91914852094007,-2.16860178950759,-2.16638274943209,-2.16515295676512,-2.16456853889676,-2.02726689718,-2.162941635687,7.25505988054277,-0.13730164171676,-3.08693464245461,-12.08219283780245,-7.7355339882,-7.9876911924,-7.9829854075,-7.98153842402505,-7.983657941789169,-7.982031038579409
14,LiH,64,5.0,2,2,349.5129189437,1.84994226988116,-2.01196241519984,-2.235754079372,-2.2342586961941,-2.2342866602495,-2.23396218258097,-2.11039070503226,-2.23339611621079,7.46691125057515,-0.12357147754871,-3.70432157094549,-11.3646547613047,-7.7620549483,-7.9878768912,-7.9848341896,-7.98437919334966,-7.98608499440897,-7.98551892803879
15,LiH,64,5.167,2,2,373.2021279019,1.8942124791578,-2.00463529663116,-2.22111610018091,-2.2198139402175,-2.2198153742892,-2.21949158712762,-2.09990628627163,-2.21890537068415,7.41767196869646,-0.11958530085599,-3.58482732672148,-11.49684351233021,-7.7723925289,-7.9909024914,-7.9880119932,-7.98757260655804,-7.98927797834671,-7.98869176190324
16,LiH,64,5.333,2,2,397.6680322305,1.93699224779982,-1.99819263742842,-2.20780996757397,-2.20668906561723,-2.20667132055317,-2.20634702092215,-2.0904987607173,-2.20573880557844,7.37497869499134,-0.11584826020485,-3.47280147276143,-11.62344560056673,-7.7804262212,-7.9920860981,-7.9893313162,-7.98890490432475,-7.99062315144818,-7.990014936104469
17,LiH,64,5.5,2,2,422.9106319346,1.9783647603573,-1.99251753969759,-2.19568188135363,-2.19473253311837,-2.19469771020926,-2.19437228992157,-2.08203458305574,-2.19373965421361,7.33790229108573,-0.11233770686583,-3.36756506449592,-11.74478582487185,-7.7865365168,-7.9917657193,-7.9891323218,-7.98871668731167,-7.990456127867939,-7.98982349215998
18,LiH,64,5.667,2,2,448.9299270096,2.01841056416547,-1.98751356717405,-2.18460091964717,-2.1838150464849,-2.18376288523271,-2.18343599472812,-2.07440233806489,-2.18277666096598,7.3056775740592,-0.10903365666323,-3.26851903318723,-11.86118415799288,-7.7910353704,-7.9902159726,-7.9876914909,-7.987284688458661,-7.989051047680949,-7.988391713918809
19,LiH,64,5.833,2,2,475.7259174816,2.05720528304643,-1.98309927119342,-2.17445412651766,-2.17382489243461,-2.17375417263799,-2.17342559900582,-2.06750718967158,-2.1727373599389,7.27766240035776,-0.10591840933424,-3.17513277509616,-11.9729421612786,-7.794180407,-7.9876613795,-7.9852349426,-7.98483530844457,-7.986632851988161,-7.985944612921241
20,LiH,64,6.0,2,2,503.29860331,2.0948193367585,-1.97920488344516,-2.16514329586321,-2.16466485819905,-2.16457402229021,-2.16424365180093,-2.06126742050399,-2.16352447863019,7.2533128380944,-0.10297623129693,-3.08693464245461,-12.08034070723568,-7.7961856434,-7.9842864707,-7.9819485726,-7.98155478224505,-7.983386826637719,-7.982667653466979
21,LiH,125,5.0,2,2,546.1139359104,1.85102545888749,-2.05688736802406,-2.23614790674319,-2.23543172229636,-2.23519281876991,-2.23507106077608,-2.13621387872611,-2.23472094570534,7.47101510808463,-0.09885718204997,-3.70432157094549,-11.36745763442109,-7.8058873881,-7.9858865451,-7.9843115072,-7.984192838845851,-7.98480969913289,-7.98445958406215
22,LiH,125,5.167,2,2,583.1283248959,1.89543470518946,-2.04824552363789,-2.22174534936186,-2.22112453361852,-2.22081414040764,-2.22070339007436,-2.12503514938149,-2.22033377488537,7.42203063656954,-0.09566824069288,-3.58482732672148,-11.49982434237299,-7.8147835003,-7.9889316767,-7.9874393011,-7.98735211706975,-7.987889717412499,-7.98752010222351
23,LiH,125,5.333,2,2,621.3563004219,1.93836706968081,-2.04057611210975,-2.20867179011121,-2.20813924383581,-2.20776448521391,-2.20766332707715,-2.11498471890406,-2.20727406295665,7.37960557558108,-0.0926786081731,-3.47280147276143,-11.62663249227197,-7.82146524,-7.9901331099,-7.9887148179,-7.98865361310416,-7.989124646865941,-7.988735382745441
24,LiH,125,5.5,2,2,660.7978624893,1.97989684206421,-2.03375029643933,-2.19676546985537,-2.19631507967923,-2.19588273308167,-2.19578958610844,-2.10591942060334,-2.19538053715242,7.34278723745581,-0.0898701655051,-3.36756506449592,-11.74818384796217,-7.8263059429,-7.9898303028,-7.9884783754,-7.98843837954234,-7.988854419053069,-7.98844537009705
25,LiH,125,5.667,2,2,701.453011043,2.02009973918567,-2.0276629470693,-2.18589260957848,-2.18552031173806,-2.18503529474895,-2.18494865035788,-2.09772172501604,-2.18451966884611,7.3107984392175,-0.08722692534184,-3.26851903318723,-11.86478489649158,-7.8296107921,-7.9882983609,-7.9870059472,-7.98698313977965,-7.9873544016794,-7.98692542016763
26,LiH,125,5.833,2,2,743.3217461702,2.05904903139003,-2.02222593900346,-2.17593988008587,-2.17564213502309,-2.17510884028267,-2.17502735032024,-2.09029262284086,-2.1745782732904,7.28299246128086,-0.08473472747937,-3.17513277509616,-11.97673086073583,-7.8316312155,-7.9857620232,-7.9845230782,-7.984514116779209,-7.984849493434371,-7.984400416404531
27,LiH,125,6.0,2,2,786.4040678029,2.09681404520009,-2.01736409955713,-2.16680977527625,-2.1665836382591,-2.16600578505385,-2.16592828182987,-2.08354729677858,-2.16545893460031,7.25882464833398,-0.08238098505128,-3.08693464245461,-12.08430027569342,-7.832575634,-7.9824059999,-7.9812151976,-7.98121731949672,-7.981524506453621,-7.98105515922406
28,LiH,216,5.0,2,2,786.4040678029,1.85151565264977,-2.08673414893972,-2.2362241750893,-2.23580891302901,-2.23552720497741,-2.23547784646206,-2.15309686141078,-2.2352564858109,7.4727174137323,-0.08238098505128,-3.70432157094549,-11.36874605192128,-7.8353462081,-7.9850587316,-7.9841423118,-7.98413926413769,-7.984312402972759,-7.9840910423216
29,LiH,216,5.167,2,2,839.7047879617,1.89585088805103,-2.07710077141444,-2.22174778767677,-2.22139020697849,-2.22110258127482,-2.22105214700468,-2.14132861308336,-2.22082678623156,7.42340213669368,-0.07972353392132,-3.58482732672148,-11.50087347326454,-7.8433206509,-7.9881955629,-7.9873252697,-7.98732246076038,-7.987499922227909,-7.987274561454789
30,LiH,216,5.333,2,2,894.7530727268,1.93871422612717,-2.06850036360418,-2.20860494063068,-2.20830111389516,-2.2080092561188,-2.20795712149127,-2.1307249480034,-2.20772749940573,7.38068814121617,-0.07723217348787,-3.47280147276143,-11.62747307232689,-7.8491359867,-7.9894771184,-7.988648071,-7.98864487921462,-7.98882929926059,-7.988599677175049
31,LiH,216,5.5,2,2,951.5489221298,1.98018064045152,-2.06080025080821,-2.19663629448328,-2.19638325473911,-2.19608751081993,-2.19603323947329,-2.12114143487427,-2.19579879500687,7.343620459875,-0.07489180459902,-3.36756506449592,-11.7488436715502,-7.8531605306,-7.9892439302,-7.988451757,-7.98844779061172,-7.98864087519001,-7.9884064307235905
32,LiH,216,5.667,2,2,1010.0923361874,2.02032598372896,-2.05389111797641,-2.18570874043825,-2.1855041541497,-2.1852041812857,-2.1851474936799,-2.11245838920782,-2.18490754389169,7.31141845610504,-0.07268910447208,-3.26851903318723,-11.86528895410112,-7.8556951121,-7.9877722879,-7.9870131163,-7.98700817540929,-7.98721104114165,-7.986971091353441
33,LiH,216,5.833,2,2,1070.3833147309,2.05922336895194,-2.04768076657234,-2.17570884196156,-2.17555054437687,-2.17524594709637,-2.17518667243247,-2.10457439951677,-2.1749405019045,7.28343149912773,-0.0706122729157,-3.17513277509616,-11.9771012941939,-7.8569873135,-7.9852880432,-7.9845584633,-7.98455249402403,-7.984765873670911,-7.98451970314294
34,LiH,216,6.0,2,2,1132.4218579686,2.09694186271279,-2.04209022245691,-2.16653867066878,-2.166425313486,-2.16611505550657,-2.16605310762125,-2.09740228672504,-2.16580001233158,7.25911111193903,-0.06865082089621,-3.08693464245461,-12.08455655890042,-7.8572421324,-7.9819768974,-7.9812739153,-7.9812669654496595,-7.981491334352469,-7.9812382390628
35,LiH,343,5.0,2,2,1070.3833147309,1.85152282085609,-2.10790770383095,-2.23594439730526,,-2.23555004331723,-2.23551082662676,-2.16489855371106,-2.23537967672891,7.47270422657824,-0.0706122729157,-3.70432157094549,-11.36871988609117,-7.8565236009,-7.9847588069,,-7.98416594038628,-7.984325236221499,-7.984194086323649
36,LiH,343,5.167,2,2,1142.9315171855,1.8958694083505,-2.09760555358467,-2.22149901515773,,-2.22113573362604,-2.22109617776903,-2.15276172010797,-2.22096203932329,7.4234192184767,-0.06833445766105,-3.58482732672148,-11.50086786948739,-7.8638136114,-7.9879055845,,-7.98734379144137,-7.9875027471113,-7.987368608665561
37,LiH,343,5.333,2,2,1217.8583493244,1.93874503377499,-2.08837717297645,-2.20838482911387,,-2.20805149615156,-2.20801119686461,-2.14181219099965,-2.20787390377562,7.38073531042763,-0.06619900586496,-3.47280147276143,-11.62749071404287,-7.8689877095,-7.9891966717,,-7.98866203267511,-7.98882303945074,-7.98868574636175
38,LiH,343,5.5,2,2,1295.1638112265,1.98022408200441,-2.08008635447895,-2.19644265332768,,-2.19613787151428,-2.19609654331137,-2.13190356791354,-2.19595578204607,7.34369658889733,-0.06419297539784,-3.36756506449592,-11.74888537470667,-7.8724101259,-7.9889724216,,-7.988461642935331,-7.9886263115836895,-7.988485550318389
39,LiH,343,5.667,2,2,1374.8479023634,2.02038202949585,-2.07262072329322,-2.18553958550664,,-2.18526197751781,-2.1852193699837,-2.12291442327836,-2.18507468047135,7.31152146224876,-0.06230494670534,-3.26851903318723,-11.86535392937324,-7.8743781282,-7.9875090563,,-7.98701938242459,-7.98718884077706,-7.98704415126471
40,LiH,343,5.833,2,2,1456.910623229,2.05929229343474,-2.06588533018361,-2.17556268172567,,-2.1753107023157,-2.17526673805527,-2.11474193268231,-2.17511771698248,7.28356022473463,-0.06052480537297,-3.17513277509616,-11.97718949878805,-7.8751361828,-7.9850324374,,-7.984561554932091,-7.9847364937296,-7.98458747265681
41,LiH,343,6.0,2,2,1541.3519741061,2.0970237976727,-2.05979871086273,-2.1664141868131,,-2.16618643461938,-2.16614105396494,-2.10729749316774,-2.16598727684624,7.25926401606526,-0.0588435607972,-3.08693464245461,-12.08466729989465,-7.8748865454,-7.9817283154,,-7.98127426915665,-7.981455182551841,-7.98130140543314
42,LiH,512,5.0,2,2,1398.0516769931,1.85159985118482,-2.12387381813973,-2.23589720065617,,-2.23562068067068,-2.23559767555078,-2.17381193672259,-2.23550631004083,7.47295475133402,-0.06178573882819,-3.70432157094549,-11.36888931172842,-7.8724140203,-7.9845534808,,-7.984160882830951,-7.98425395569461,-7.98416259018466
43,LiH,512,5.167,2,2,1492.8085129458,1.89595154863347,-2.11306325678817,-2.22146460880244,,-2.22120896943829,-2.22118548216782,-2.16139283168622,-2.22109240545624,7.42367448547666,-0.0597926504816,-3.58482732672148,-11.50104511579693,-7.8791930536,-7.9877110172,,-7.98733876625012,-7.98743189056538,-7.9873388138538
44,LiH,512,5.333,2,2,1590.6721304664,1.93883325679636,-2.10335886430767,-2.20836437917598,,-2.20812802343971,-2.20810398742551,-2.15017985726684,-2.20800888164309,7.38099777242258,-0.05792413015867,-3.47280147276143,-11.62767625320572,-7.883887688,-7.9890110759,,-7.98865684713204,-7.9887506841495295,-7.98865557836711
45,LiH,512,5.5,2,2,1691.6425296401,1.98031929571651,-2.09462135741741,-2.19643671972926,,-2.19621817399591,-2.19619353169225,-2.14002467819619,-2.19609603966853,7.34396792378466,-0.05616885349606,-3.36756506449592,-11.74907984203705,-7.8868593745,-7.9887944068,,-7.988456191078501,-7.988551218762991,-7.988453726739271
46,LiH,512,5.667,2,2,1795.7197105953,2.02048510813661,-2.08673565429654,-2.18554835856542,,-2.18534635823308,-2.18532104033288,-2.13080421192363,-2.18522080211854,7.31180300545387,-0.05451682840924,-3.26851903318723,-11.86555828346039,-7.8884029205,-7.9873375616,,-7.987013624436539,-7.987110243367461,-7.98701000515312
47,LiH,512,5.833,2,2,1902.9036728515,2.05940358978571,-2.07960440226316,-2.17558587287704,,-2.17539929803372,-2.17537327437421,-2.12241406962568,-2.17526996656455,7.28385170971155,-0.05295920474853,-3.17513277509616,-11.97740330880877,-7.8887606013,-7.9848666573,,-7.98455549707056,-7.98465405879717,-7.984550750987509
48,LiH,512,6.0,2,2,2013.1944163452,2.09714363885174,-2.07314406106161,-2.16645137108563,,-2.16627929566333,-2.16625252115007,-2.11476440542219,-2.16614585076733,7.259565149037,-0.05148811572789,-3.08693464245461,-12.08489040771727,-7.8881327113,-7.9815676334,,-7.98126794590172,-7.98136878346444,-7.9812621130817
49,Si,216,7.35,4,2,1699.3405515842,0.44938445475927,-1.84404275020908,-2.04815223956169,,-2.04615791103556,-2.0461916756539,-1.93410870269814,-2.04603939682589,2.92611672301418,-0.11208297295576,-8.29179085909144,-0.5508309694252,-7.3114300697,-7.5152728903,,-7.51354523052648,-7.51331232639221,-7.513160047564201
50,Si,216,7.425,4,2,1734.1979119925,0.46108081500528,-1.83004585700836,-2.0320960818835,,-2.03011933388916,-2.030154130766,-1.91920330904756,-2.0300001731652,2.8913415394168,-0.11095082171844,-8.20803539586828,-0.62887032363057,-7.31479591,-7.516579447,,-7.514869386880799,-7.5146374958825,-7.5144835382817
51,Si,216,7.5,4,2,1769.4091544486,0.4729538169026,-1.81637912022003,-2.0164122115773,,-2.01445117075536,-2.0144871736832,-1.90464586016404,-2.01433104071403,2.85821678678454,-0.10984131351916,-8.12595504190957,-0.7058298350556,-7.3172613429,-7.5170264849,,-7.515333393435331,-7.5151014470059,-7.51494531403673
52,Si,216,7.575,4,2,1804.9742782408,0.48500985444216,-1.80303650587895,-2.00109351884192,,-1.99914616576042,-1.99918364067099,-1.89042986492224,-1.99902469432691,2.82669155493688,-0.10875377574875,-8.04550004149466,-0.78179561421998,-7.3189013846,-7.5166877652,,-7.51501104448147,-7.514777887029071,-7.514618940684991
53,Si,216,7.65,4,2,1840.8932844985,0.49725546301991,-1.79001252426523,-1.98613355681511,,-1.98419764999152,-1.98423701618521,-1.87654945389923,-1.9840745457221,2.79671759532448,-0.10768756228598,-7.96662259010746,-0.85684948021865,-7.3197865367,-7.5156325688,,-7.5139716624262896,-7.5137360281701,-7.51357355770699
54,Si,216,7.725,4,2,1877.1661720914,0.50969687973661,-1.7773022530388,-1.97152601084465,,-1.96959956126387,-1.96964107368156,-1.86299902171344,-1.96947433182491,2.76824843690654,-0.10664205196812,-7.88927673971804,-0.93106855420251,-7.3199830827,-7.5139259881,,-7.51228039092507,-7.51204105093691,-7.51187430908026
55,Si,216,7.8,4,2,1913.7929421238,0.52234072506839,-1.76490134630641,-1.95726568293666,,-1.95534645173512,-1.95539053138661,-1.84977388373494,-1.95521864503824,2.74124034711186,-0.10561664765167,-7.81341830952845,-1.00452627118716,-7.319553359,-7.5116291915,,-7.50999846442871,-7.50975403994995,-7.50958215360158
56,Si_mp149,8,7.35,4,2,188.8156166308,0.51155605029008,-1.47001711564951,-2.10885526322188,-2.07498462508621,-2.05307282174199,-2.0559842776497,-1.7197353591598,-2.04825996940162,3.11208216611909,-0.3362489184899,-8.29179085909144,-0.6819062188597,-6.8757172313,-7.4589141248,-7.4249379434,-7.45877293739248,-7.40604313922782,-7.39831883097974
57,Si_mp149,8,7.425,4,2,192.6886566618,0.52336505420113,-1.46000466104663,-2.09253225522702,-2.0590629624167,-2.03717612287093,-2.04008198898597,-1.70722952422141,-2.03232406093984,3.07414356157161,-0.33285246476456,-8.20803539586828,-0.75890930974708,-6.8840793252,-7.4619683451,-7.4284181968,-7.4612507870243,-7.40951807885895,-7.40176015081282
58,Si_mp149,8,7.5,4,2,196.6010168988,0.53535158021718,-1.45024754410231,-2.07659472348245,-2.04351140655451,-2.02163889832945,-2.02454260093505,-1.69501866081701,-2.01673624134412,3.03798830217098,-0.32952394011804,-8.12595504190957,-0.83483174330829,-6.8913939673,-7.4640416263,-7.4309038535,-7.46278532152714,-7.411989503752601,-7.404183144161671
59,Si_mp149,8,7.575,4,2,200.5526973399,0.54751995479355,-1.44074151619027,-2.06103408455575,-2.0283215411583,-2.00645352611148,-2.00935846389307,-1.68309713704121,-2.00148831702271,3.00355558312134,-0.32626132685186,-8.04550004149466,-0.90975448342202,-6.8977414245,-7.4652130716,-7.4324742579,-7.46345343442121,-7.413537450937319,-7.405667304066959
60,Si_mp149,8,7.65,4,2,204.5436979826,0.55987444481234,-1.43148278378017,-2.04584230507724,-2.01348532665151,-1.99161294603156,-1.99452244596161,-1.67145975956962,-1.98657255499057,2.97078749996423,-0.32306268639199,-7.96662259010746,-0.98375393637833,-6.9031971228,-7.4655568868,-7.4332038202,-7.463327285051389,-7.414237027684369,-7.406287136713329
61,Si_mp149,8,7.725,4,2,208.5740188296,0.57241920833547,-1.4224679529235,-2.03101188473145,-1.99899523959676,-1.97711059353009,-1.98002792052277,-1.66010176506585,-1.97198168899697,2.93962875905875,-0.31992615545692,-7.88927673971804,-1.05690203797881,-6.9078319572,-7.465142695,-7.4331623311,-7.46247459780659,-7.41415873079132,-7.406112499265521
62,Si_mp149,8,7.8,4,2,212.643659879,0.58515813554788,-1.41369400554679,-2.01653569816251,-1.98484404947278,-1.9629403783714,-1.96586868584374,-1.64901874342059,-1.95770911336033,2.91002639896337,-0.31684994242314,-7.81341830952845,-1.12926634988457,-6.9117125741,-7.4640358231,-7.4324152503,-7.46095894692461,-7.413368810781229,-7.40520923829782
63,Si_mp149,27,7.35,4,2,424.8351374306,0.4653792842299,-1.65052658815025,-2.0669128754761,-2.05513969067066,-2.04870164762878,-2.04985096346963,-1.82568501780367,-2.04696989906068,2.96796164456321,-0.22416594566596,-8.29179085909144,-0.58309816398543,-7.1049013641,-7.5084609698,-7.4967399891,-7.50307642357853,-7.491399057793529,-7.48851799338458
64,Si_mp149,27,7.425,4,2,433.5494775203,0.47709307095023,-1.63854096209503,-2.05076545741559,-2.03912470223837,-2.03269204010921,-2.03384631669277,-1.81194467350045,-2.030936799682,2.93251596460812,-0.22190164319233,-8.20803539586828,-0.6608577290814,-7.110457297,-7.5100495468,-7.4984747718,-7.50460837501418,-7.49313040607718,-7.490220889066411
65,Si_mp149,27,7.5,4,2,442.352288059,0.48898477469782,-1.62684814876076,-2.0349967810433,-2.02348382685428,-2.01705079268132,-2.01821175883814,-1.79852913207452,-2.01526698950323,2.8987522890059,-0.21968262676362,-8.12595504190957,-0.73753375099087,-7.1150563952,-7.5107485102,-7.4993149707,-7.50525903912056,-7.49396348799484,-7.49101871865993
66,Si_mp149,27,7.575,4,2,451.2435690527,0.50106009017161,-1.61544321033883,-2.01959932654219,-2.0082096434523,-2.00177055879259,-2.00293996758446,-1.78543241633155,-1.99995272563582,2.86661718904619,-0.21750755125291,-8.04550004149466,-0.81321064919333,-7.1187754398,-7.510632738,-7.4993356245,-7.50510278825376,-7.49397337904227,-7.49098613709363
67,Si_mp149,27,7.65,4,2,460.2233204895,0.51332472579494,-1.6043217320223,-2.00456612956943,-1.99329529005996,-1.98684456961098,-1.98802418172503,-1.77264905745028,-1.98498673390157,2.83605981589709,-0.21537512427475,-7.96662259010746,-0.88796829166566,-7.1216865658,-7.5097724697,-7.4986071209,-7.50420940338868,-7.4932305218556,-7.49019307403214
68,Si_mp149,27,7.725,4,2,469.2915424103,0.52578432773748,-1.59347975661512,-1.98989075734305,-1.97873440426327,-1.97226659455487,-1.97345818422541,-1.76017408056756,-1.97036229199485,2.8070316059361,-0.21328410365785,-7.88927673971804,-0.96188204358429,-7.1238575638,-7.508233607,-7.4971954978,-7.502644401739749,-7.49180103388236,-7.4887051416518
69,Si_mp149,27,7.8,4,2,478.4482347685,0.53844440315646,-1.58291379262196,-1.97556727787692,-1.96452113520256,-1.95803092963982,-1.95923628107947,-1.74800298611273,-1.95607313881071,2.77948600802996,-0.21123329496674,-7.81341830952845,-1.03502281111316,-7.1253521556,-7.5060779873,-7.4951627175,-7.5004692926178596,-7.489746990502549,-7.48658384823379
70,Si_mp149,64,7.35,4,2,755.2624667131,0.45386746565458,-1.74576954975071,-2.05463387488367,-2.04920194546573,-2.04708568362072,-2.04747151153419,-1.87934705224693,-2.04651212975556,2.93689899145176,-0.16812445928726,-8.29179085909144,-0.55968713164005,-7.2099359475,-7.5153454085,-7.5097921289,-7.51125208137001,-7.50818304515052,-7.50722366337189
71,Si_mp149,64,7.425,4,2,770.754626836,0.46555574051179,-1.73277898227125,-2.03853608868443,-2.03316111389435,-2.03105081397564,-2.03144018019892,-1.86501394777589,-2.03047087110315,2.90194716808521,-0.16642623242303,-8.20803539586828,-0.63762067790918,-7.2143454834,-7.5166892539,-7.5112002382,-7.512617315104389,-7.50959334541449,-7.50862403631872
72,Si_mp149,64,7.5,4,2,786.4040678029,0.47742253964859,-1.72010030609856,-2.02281492767747,-2.01749365929059,-2.01538663384177,-2.01578050467114,-1.85101853456858,-2.0147984180152,2.86865739202876,-0.16476197010256,-8.12595504190957,-0.71447536533871,-7.2178299815,-7.5171654032,-7.5117376196,-7.513116309243211,-7.51013098019367,-7.509148893537731
73,Si_mp149,64,7.575,4,2,802.2107896027,0.48947390153746,-1.70772802617036,-2.00746306427729,-2.00219256677155,-2.00008580936856,-2.00048522778898,-1.83735456431359,-1.99948731810647,2.83697773363639,-0.16313066347539,-8.04550004149466,-0.79033633088419,-7.2204651524,-7.5168478015,-7.5114782843,-7.5128229355982,-7.50986996501169,-7.508872055329181
74,Si_mp149,64,7.65,4,2,818.1747921621,0.50171591845376,-1.69565722987424,-1.99247376628672,-1.98725109634338,-1.98514165165138,-1.985547688813,-1.82401634557125,-1.98453064773029,2.80685882015538,-0.16153134324175,-7.96662259010746,-0.86528423399399,-7.2223221368,-7.5158058518,-7.5104916942,-7.51180655857714,-7.50887977432628,-7.50786273324357
75,Si_mp149,64,7.725,4,2,834.296075541,0.51415488300648,-1.68388351466468,-1.97784107288663,-1.97266305961969,-1.97054803165858,-1.97096193650018,-1.81099885872901,-1.96992212891811,2.7782539023168,-0.15996307777117,-7.88927673971804,-0.93939568149879,-7.2234678036,-7.5141047088,-7.5088430557,-7.5101323205938995,-7.507225572413549,-7.50618576483148
76,Si_mp149,64,7.8,4,2,850.574639724,0.52679633109371,-1.67240299602069,-1.9635589850434,-1.95842286146328,-1.9562993876413,-1.95672219969134,-1.79829722844104,-1.9556557042069,2.75111716949214,-0.1584249712503,-7.81341830952845,-1.01274175017882,-7.2239650211,-7.5118055442,-7.5065935863,-7.50786141272061,-7.504968758847939,-7.503902263363499
77,Si_mp149,125,7.35,4,2,1180.0976046893,0.45043009394619,-1.80438061104029,-2.05005052684901,-2.04714727678811,-2.04640409057662,-2.04652568269568,-1.91202611521459,-2.04617096826119,2.9285349426802,-0.13449956748109,-8.29179085909144,-0.55287787070882,-7.2710590688,-7.51575422,-7.5127053057,-7.513082548336329,-7.512229375846671,-7.511874661412181
78,Si_mp149,125,7.425,4,2,1204.3041048655,0.46212437158343,-1.79078791354108,-2.03398173432843,-2.03110945852612,-2.03036643968151,-2.03049010538392,-1.8973491193975,-2.03013150204178,2.89372305664363,-0.13314098598642,-8.20803539586828,-0.63089158726043,-7.2748353313,-7.5170612892,-7.5140458893,-7.514413857440431,-7.51356966025549,-7.513211056913351
79,Si_mp149,125,7.5,4,2,1228.7563563244,0.47399607681856,-1.7775180484483,-2.01828693075531,-2.01544388429135,-2.01469949319599,-2.01482566049297,-1.88301608436991,-2.0144619749533,2.86056501873518,-0.13180957612306,-8.12595504190957,-0.70782606602455,-7.277702033,-7.5175069431,-7.5145232461,-7.51488347774769,-7.514045672837661,-7.51368198729799
80,Si_mp149,125,7.575,4,2,1253.4543591214,0.48605151641032,-1.76456520267937,-2.00295899445067,-2.00014346236784,-1.99939596933109,-1.99952519364824,-1.8690206628297,-1.99915510600851,2.8290096622684,-0.13050453081854,-8.04550004149466,-0.78376709262981,-7.279734436,-7.5171649499,-7.5142111787,-7.51456520265172,-7.51373114909757,-7.513361061457839
81,Si_mp149,125,7.65,4,2,1278.3981132677,0.49829712604563,-1.75192414911183,-1.98799147867005,-1.98520153418346,-1.98444922186709,-1.98458220509276,-1.85535713044737,-1.98420422237364,2.79900847017385,-0.12922507464539,-7.96662259010746,-0.8587961034694,-7.2810032671,-7.516104576,-7.5131789833,-7.5135283398552595,-7.51269530242271,-7.512317319703589
82,Si_mp149,125,7.725,4,2,1303.5876184383,0.51073899891429,-1.73959015601367,-1.97337805561114,-1.97061211189412,-1.96985314254476,-1.9699904765789,-1.84202001432215,-1.96960302140976,2.77051465348666,-0.12797046225675,-7.88927673971804,-0.93298973477758,-7.2815750156,-7.5143908777,-7.5114917421,-7.511838002131089,-7.51100329866776,-7.51061584349862
83,Si_mp149,125,7.8,4,2,1329.0228752065,0.52338350930999,-1.7275590985222,-1.95911336806679,-1.9563696865665,-1.95560227473381,-1.95574463273849,-1.82900465567744,-1.9553459281504,2.74348399497838,-0.12673997706105,-7.81341830952845,-1.00642079129092,-7.2815122032,-7.5120849646,-7.5092105874,-7.50955537941161,-7.5087162292717,-7.50831752468361
84,Si_mp149,216,7.35,4,2,1699.3405515842,0.44938445475927,-1.84404275020908,-2.04815223956169,-2.04644715815787,-2.04615791103556,-2.0461916756539,-1.93410870269814,-2.04603939682589,2.92611672301418,-0.11208297295576,-8.29179085909144,-0.5508309694252,-7.3114300697,-7.5152728903,-7.5134442952,-7.51354523052648,-7.51331232639221,-7.513160047564201
85,Si_mp149,216,7.425,4,2,1734.1979119925,0.46108081500528,-1.83004585700836,-2.0320960818835,-2.03040920229759,-2.03011933388916,-2.030154130766,-1.91920330904756,-2.0300001731652,2.8913415394168,-0.11095082171844,-8.20803539586828,-0.62887032363057,-7.31479591,-7.516579447,-7.5147700853,-7.514869386880799,-7.5146374958825,-7.5144835382817
86,Si_mp149,216,7.5,4,2,1769.4091544486,0.4729538169026,-1.81637912022003,-2.0164122115773,-2.01474251824637,-2.01445117075536,-2.0144871736832,-1.90464586016404,-2.01433104071403,2.85821678678454,-0.10984131351916,-8.12595504190957,-0.7058298350556,-7.3172613429,-7.5170264849,-7.5152351702,-7.515333393435331,-7.5151014470059,-7.51494531403673
87,Si_mp149,216,7.575,4,2,1804.9742782408,0.48500985444216,-1.80303650587895,-2.00109351884192,-1.99943989165016,-1.99914616576042,-1.99918364067099,-1.89042986492224,-1.99902469432691,2.82669155493688,-0.10875377574875,-8.04550004149466,-0.78179561421998,-7.3189013846,-7.5166877652,-7.5149133277,-7.51501104448147,-7.514777887029071,-7.514618940684991
88,Si_mp149,216,7.65,4,2,1840.8932844985,0.49725546301991,-1.79001252426523,-1.98613355681511,-1.98449469671256,-1.98419764999152,-1.98423701618521,-1.87654945389923,-1.9840745457221,2.79671759532448,-0.10768756228598,-7.96662259010746,-0.85684948021865,-7.3197865367,-7.5156325688,-7.5138738522,-7.5139716624262896,-7.5137360281701,-7.51357355770699
89,Si_mp149,216,7.725,4,2,1877.1661720914,0.50969687973661,-1.7773022530388,-1.97152601084465,-1.96990097806914,-1.96959956126387,-1.96964107368156,-1.86299902171344,-1.96947433182491,2.76824843690653,-0.10664205196812,-7.88927673971804,-0.93106855420251,-7.3199830827,-7.5139259881,-7.5121818472,-7.51228039092507,-7.51204105093691,-7.51187430908026
90,Si_mp149,216,7.8,4,2,1913.7929421238,0.52234072506839,-1.76490134630641,-1.95726568293666,-1.9556533313153,-1.95534645173512,-1.95539053138661,-1.84977388373494,-1.95521864503824,2.74124034711186,-0.10561664765167,-7.81341830952845,-1.00452627118716,-7.319553359,-7.5116291915,-7.5098984895,-7.50999846442871,-7.50975403994995,-7.50958215360158
91,Si_mp149,343,7.35,4,2,2312.9913089424,0.44906285349902,-1.87261647305258,-2.04728082233628,,-2.04607693464893,-2.04608247144736,-1.95001135166219,-2.04600668693061,2.92539015373418,-0.09607111978517,-8.29179085909144,-0.5501986093568,-7.3402112733,-7.5148172836,,-7.513671734896349,-7.513618932711079,-7.51354314819433
92,Si_mp149,343,7.425,4,2,2360.4360501734,0.4607589650277,-1.8583294467476,-2.03123058694279,,-2.0300377252769,-2.03004375019679,-1.93494304573395,-2.02996729075702,2.89062311607635,-0.09510070446284,-8.20803539586828,-0.62824422353601,-7.3432862316,-7.5161281252,,-7.514994510129299,-7.514941288454,-7.514864829014229
93,Si_mp149,343,7.5,4,2,2408.3624627276,0.4726312945165,-1.84437794781794,-2.01555163781261,,-2.01436873053356,-2.01437526868444,-1.92022557128434,-2.01429781846008,2.85750505195391,-0.0941496974001,-8.12595504190957,-0.70520964120105,-7.3454669046,-7.5165799745,,-7.51545768731562,-7.51540360537183,-7.51532615514747
94,Si_mp149,343,7.575,4,2,2456.7705486586,0.48468628332132,-1.83075569317533,-2.00023683279412,,-1.99906262093724,-1.99906983274129,-1.90585231054665,-1.99899107558487,2.82598515765122,-0.09321752219464,-8.04550004149466,-0.78118118321337,-7.3468281467,-7.5162466165,,-7.515135074461909,-7.51507961644717,-7.51500085929075
95,Si_mp149,343,7.65,4,2,2505.6603071544,0.49693013609142,-1.81745705410499,-1.98527946419671,,-1.98411275933313,-1.9841207511967,-1.89181712626029,-1.98404034081272,2.79601467291996,-0.09230362493641,-7.96662259010746,-0.85624012328991,-7.3474403102,-7.5151973686,,-7.51409601542814,-7.5140386555999905,-7.51395824521601
96,Si_mp149,343,7.725,4,2,2555.0317377127,0.50936978481744,-1.80447693468184,-1.97067364773466,,-1.9695130766496,-1.96952206640168,-1.87811459316175,-1.96943963888882,2.76754828351766,-0.09140747323993,-7.88927673971804,-0.93046505352962,-7.347369543,-7.5134973726,,-7.51240568496776,-7.51234579126702,-7.51226336375416
97,Si_mp149,343,7.8,4,2,2604.8848402007,0.52201178923936,-1.79181084132693,-1.95641402381035,,-1.95525813978081,-1.95526837930382,-1.86473982409354,-1.95518344833804,2.74054216921027,-0.09052855521028,-7.81341830952845,-1.00392948659089,-7.3466780588,-7.5112078615,,-7.51012535725388,-7.51006221699347,-7.50997728602769
98,Si_mp149,512,7.35,4,2,3021.0498769554,0.44896652624567,-1.89415291602442,-2.04683913169741,,-2.04605438682935,-2.04605168984143,-1.96198945991669,-2.04600876172725,2.92517219824424,-0.08406222992475,-8.29179085909144,-0.55000293148151,-7.3618068232,-7.5144941978,,-7.51370829400493,-7.513706755944021,-7.513663827829841
99,Si_mp149,512,7.425,4,2,3083.0185190893,0.46066170244956,-1.87964770120716,-2.03079192860185,,-2.03001478200616,-2.03001221279811,-1.94679909626959,-2.02996897105093,2.89040570707684,-0.08321311652852,-8.20803539586828,-0.62804871882537,-7.3646638037,-7.5158086338,,-7.515030884499,-7.51502891799626,-7.514985676249081
100,Si_mp149,512,7.5,4,2,3145.6162832712,0.4725328913078,-1.8654820694625,-2.0151155096292,,-2.01434521134613,-2.01434282933025,-1.93196184396314,-2.01429912592017,2.85728754601902,-0.08238098536711,-8.12595504190957,-0.70501406109669,-7.3666309422,-7.5162641753,,-7.515494084083629,-7.51549149500105,-7.51544779159097
101,Si_mp149,512,7.575,4,2,3208.8431709952,0.48458645843656,-1.85164967345088,-1.99980263298627,,-1.9990384126468,-1.999036277036,-1.91747094497842,-1.99899195873058,2.82576680410446,-0.08156533205758,-8.04550004149466,-0.78098521673183,-7.3677829729,-7.5159346287,,-7.51517171209592,-7.5151682727497295,-7.515123954444309
102,Si_mp149,512,7.65,4,2,3272.6991828575,0.49682891088497,-1.83814469304802,-1.98484660863119,,-1.98408768442798,-1.98408586324804,-1.9033201912765,-1.98404073884681,2.79579521039469,-0.08076567197153,-7.96662259010746,-0.85604426134706,-7.3681901367,-7.5148893388,,-7.51413312807996,-7.514128593416849,-7.5140834690156195
103,Si_mp149,512,7.725,4,2,3337.1843158653,0.50926688036507,-1.82496194021865,-1.9702414748561,,-1.96948698934792,-1.96948558544374,-1.88950404622978,-1.96943945491855,2.76732696026353,-0.07998153921396,-7.88927673971804,-0.93026910986082,-7.3679184784,-7.5131934838,,-7.51244352752927,-7.512437594387641,-7.512391463862451
104,Si_mp149,512,7.8,4,2,3402.2985748382,0.52190702701591,-1.81209676572664,-1.95598175053396,,-1.95523085884693,-1.95522995586016,-1.87601746986385,-1.95518257418396,2.7403183832994,-0.07921248599631,-7.81341830952845,-1.00373369250269,-7.3670301187,-7.5109083422,,-7.51016421182029,-7.5101565475262,-7.510109165849999


==> SupportingInfo/exchange_and_band_gap.csv <==
,system,Nk,nocc,natom,band_gap_regular_containX_dzvp,band_gap_regular_containX_qzvp,band_gap_regular_dzvp,band_gap_regular_qzvp,band_gap_stagger_bandsContainX_dzvp,band_gap_stagger_bandsContainX_qzvp,band_gap_stagger_scf_dzvp,band_gap_stagger_shift0.50_qzvp,chi,chi_stagger,coulomb_energy,hfk_regular,hfk_regular_dzvp,hfk_regular_nonscf,hfk_regular_nonscf_dzvp,hfk_sphrcut_energy,hfk_stagger,hfk_stagger_dzvp,hfk_stagger_nonscf,hfk_stagger_nonscf_dzvp,hfk_stagger_nonscf_uncorrected,hfk_stagger_splitscf,hfk_stagger_splitscf_dzvp,kinetic_energy,madelung_corr,madelung_corr_stagger,nuc_repulsion_energy,pseudopotential_energy,total_energy_regular,total_energy_regular_nonscf,total_energy_stagger,total_energy_stagger_nonscf,total_energy_stagger_splitscf
0,BN_hex,8,8.0,4.0,,,,,,,,,120.7328150545,336.4591690487,26.02344388081948,-5.94726596657919,,-6.79261526655438,,-7.22925841503644,-6.72773280528576,,-6.71999420649191,,-5.53663223447514,-6.71994425575066,,20.45024305693371,-0.4246298964417606,-1.18336197201678,0.93254980963187,-65.33984994582964,-23.9742496757,-6.18155711625,-6.188679128601644,-6.163401851234383,-6.16338936354907
1,BN_hex,27,8.0,4.0,,,,,,,,,271.6488338728,757.0331303866,25.71453988298871,-6.19086762348675,,-6.73000195648659,,-6.83545382602651,-6.72011165944161,,-6.71942298847825,,-5.93051500710561,-6.71697015920455,,19.90284194922694,-0.2830865976280074,-0.78890798137264,0.93254980963187,-64.62019789081195,-24.2632608351,-6.200067051375,-6.198126217763715,-6.197422309372915,-6.19680910205449
2,BN_hex,64,8.0,4.0,,,,,,,,,482.9312602186,1345.836676366,25.75240162396274,-6.32342304913893,,-6.72864231152263,,-6.76342118477558,-6.72267600050034,,-6.72264487952277,,-6.13096389343917,-6.72159368436145,,19.88048560510668,-0.2123149482211276,-0.59168098608361,0.93254980963187,-64.63655537304096,-24.3962116632,-6.199940161475,-6.198866153640352,-6.198440803475036,-6.198178004684705
3,BN_hex,125,8.0,4.0,,,,,,,,,754.5800940921,2102.8698072454,25.74525988008286,-6.40221467082998,,-6.72459182084681,,-6.73556972111992,-6.72241689458574,,-6.7224648263182,,-6.24912003735598,-6.72186688594801,,19.86584006683288,-0.1698519585770226,-0.47334478896222,0.93254980963187,-64.6178660211404,-24.475931351,-6.19970202135,-6.199033393688939,-6.199170272717847,-6.1990207876253
4,BN_hex,216,8.0,4.0,,,,,,,,,1086.5953354936,3028.1325235191,25.74911253747185,,,-6.72413400033236,,-6.72678885555515,,,-6.72278116096988,,-6.32832717002661,-6.72242304028501,,19.86737541243858,-0.1415432988143091,-0.39445399094327,0.93254980963187,-64.62270225536618,,-6.19944962405,,-6.19911141420938,-6.199021884038162
5,BN_hex,343,8.0,4.0,,,,,,,,,1478.9769844233,4121.6248260352,25.74969490035199,,,-6.72361269047264,,-6.72404225078972,,,-6.72283141287646,,-6.38472799187465,,,19.86752172997506,-0.121322827555242,-0.33810342100182,0.93254980963187,-64.62343375135269,,-6.199320000475,,-6.199124681075954,
6,BN_mp1639,8,4.0,2.0,,,,,,,16.10068,,215.2682724319,82.0515874132,1.92341730755354,-2.46536514930276,-2.52706278476424,-3.42695197964036,-3.48988329545797,-3.38531310430998,-3.35783166710221,-3.42264532646562,-3.35269566129981,-3.42189237968886,-2.84261793678027,-3.35199605537447,-3.42264532646562,10.35434536503902,-1.3382257921514802,-0.51007772451954,-13.13043234589506,-8.11371737524278,-11.495123703,-6.1966695141,-6.193795110399725,-6.159541354929725,-6.159191551967055
7,BN_mp1639,27,4.0,2.0,,,,,,,14.48059,,484.3536129718,184.6160716819,1.81978404499791,-2.74479964088346,-2.80548742447898,-3.37192956028386,-3.43273946879252,-3.35761980357887,-3.35175491407533,-3.4133232923502,-3.35112444163888,-3.41341280773326,-3.0110726252884,-3.35012484658028,-3.4133232923502,9.93689849147371,-0.8921505281011842,-0.34005181635047,-13.13043234589506,-7.70251069488984,-11.8308114142,-6.2240950323,-6.218883343695935,-6.213692472977511,-6.2131926754482105
8,BN_mp1639,64,4.0,2.0,,,,,,,13.77541,,861.0730897276,328.2063496693,1.80065077412179,-2.89182666811144,-2.95224547179167,-3.35801353617992,-3.41823629324909,-3.35168281604714,-3.35010408854625,-3.41088728653105,-3.35007361292184,-3.41100392916729,-3.09503475064919,-3.34949893927572,-3.41088728653105,9.86501176427345,-0.6691128960758931,-0.25503886227265,-13.13043234589506,-7.6278276721728,-11.9860164161,-6.22530550795,-6.222146918267405,-6.22133554632096,-6.2210482094979
9,BN_mp1639,125,4.0,2.0,,,,,,,13.44932,,1345.4267026994,512.8224213977,1.79708653642417,-2.98199795342971,-3.04244159436776,-3.35353161110349,-3.4138073291171,-3.35022553449628,-3.34972378285206,-3.41035289397088,-3.34976755521528,-3.41041371845618,-3.14573646538148,-3.34943154507294,-3.41035289397088,9.85146448662992,-0.5352903168607425,-0.20403108983381,-13.13043234589506,-7.61355639055517,-12.077604413,-6.22448466225,-6.222665121211175,-6.222602634305895,-6.2224346292347255
10,BN_mp1639,216,4.0,2.0,,,,,,,13.29974,,1937.4144518872,738.4642869185,1.79662663516968,-3.04274414798606,-3.10321771321997,-3.35180517635736,-3.41214187927698,-3.34988790681475,-3.34967705461688,-3.41025769409454,-3.34971652909956,-3.41028835439474,-3.17969062088036,-3.34951168509929,-3.41025769409454,9.84927930589138,-0.4460752640506227,-0.1700259082192,-13.13043234589506,-7.611372265698,-12.1385800837,-6.22385192345,-6.22275649516541,-6.2228075998211,-6.2227051778209646
11,BN_mp1639,343,4.0,2.0,,,,,,,13.22762,,2637.0363372909,1005.1319462714,1.79671485331059,-3.0863552684886,-3.14686658174892,-3.3510138060264,-3.41142573402515,-3.34980827307536,-3.34969534376301,-3.41027402893553,-3.34972344322374,-3.41028959737883,-3.20398695043719,-3.34959232983944,-3.41027402893552,9.8492264209281,-0.3823502263290869,-0.14573649278655,-13.13043234589506,-7.61144010285774,-12.1822072856,-6.22347249025,-6.222773680437205,-6.22282730884867,-6.22276175215652
12,BN_mp1639,512,4.0,2.0,,,,,,,13.19581,,3444.2923589106,1312.8253996678,1.79685206332232,-3.11915145507973,-3.17969044664527,-3.35059566106035,-3.41106216650893,-3.34978901821703,-3.34971844493501,-3.41030254804441,-3.34973790136793,-3.41031162342827,-3.22221847013539,-3.34964982038888,-3.4103025480444,9.84947935330355,-0.3345564480379515,-0.12751943123254,-13.13043234589506,-7.61179747140601,-12.2149870039,-6.22324703085,-6.22277699687764,-6.222818151003789,-6.222774110514265
13,LiH,8,2.0,2.0,12.61658,12.6065,,,10.5256227030715,10.5147627030715,13.14763,,264.113513511,100.6694242308,1.97336170628804,-1.81418403607441,-1.77691120113897,-2.26262744351918,-2.2118810781102,-2.25127965726336,-2.21959920145139,-2.18249934605427,-2.22538325896644,-2.1862581215761,-1.99513250354249,-2.2110462243557,-2.18249934605428,7.45805332075875,-0.6040795054529883,-0.23025075542394,-3.4511315110874,-11.69125003655025,-7.5646306959,-3.98679698205,-3.9850229306384897,-3.96817488977363,-3.96100637246826
14,LiH,27,2.0,2.0,11.63437,11.62492,,,10.739231802053244,10.729081802053244,11.81244,,594.2554053998,226.50620452,1.94473610847711,-1.92906053457076,-1.90293259215614,-2.20753556889173,-2.18272530392049,-2.20419573570953,-2.20391409598007,-2.17780458095073,-2.20314543940674,-2.17737908838602,-2.04964493579037,-2.20185620152773,-2.17780458095073,7.36594092401258,-0.4027196703018571,-0.15350050361637,-3.4511315110874,-11.64896224591265,-7.7144290967,-3.9984761467,-3.994641329054655,-3.996281081957505,-3.995636463018
15,LiH,64,2.0,2.0,11.24081,11.23105,,,10.847311351644052,10.837191351644051,11.39359,,1056.454054044,402.6776969511,1.94541557708837,-1.99699406045916,-1.97277480643097,-2.2052829803546,-2.18249895937569,-2.2041972826865,-2.20417602985415,-2.17998102817387,-2.20385154276345,-2.17996084074088,-2.08872616504352,-2.2032385129916,-2.17998102817387,7.36710459966939,-0.3020397527264506,-0.11512537771993,-3.4511315110874,-11.64823849396278,-7.781797455,-3.9960664043,-3.994489712197496,-3.995350685504425,-3.9950441706185
16,LiH,125,2.0,2.0,11.09203,11.08223,,,10.890839081471244,10.880789081471246,10.99454,,1650.7094594438,629.1839015645,1.94682182877633,-2.03914053492172,-2.01386535339485,-2.20619037666086,-2.18109671028445,-2.20567452672912,-2.20528794526118,-2.18002744354532,-2.20518852350629,-2.17994168703186,-2.11308822131888,-2.20479543055923,-2.18002744354532,7.37178468387777,-0.2416318021811384,-0.09210030218741,-3.4511315110874,-11.65146797292822,-7.8225749865,-3.995091674,-3.99436119841973,-3.9945907474227154,-3.994394200949185
17,LiH,216,2.0,2.0,11.02374,11.0139,,,10.909240901428468,10.899230901428467,10.85477,,2377.0216215991,906.0248184285,1.94715578885066,-2.06688469440833,-2.041583253782,-2.20611040736249,-2.18087458100817,-2.20581689633035,-2.20552436163032,-2.18023087794498,-2.20547182782985,-2.18018771523879,-2.12872157599213,-2.2052412875655,-2.18023087794497,7.37281406932358,-0.2013598351509547,-0.07675025183772,-3.4511315110874,-11.65227008951848,-7.8500778561,-3.9947710749,-3.9943587616609952,-3.99445178513368,-3.994336515001505
18,LiH,343,2.0,2.0,10.9892,10.97931,,,10.917753630025668,10.907773630025668,10.74964,,3235.3905405099,1233.2004476222,1.94718911752302,-2.08663992587086,-2.06135453736804,-2.20589578191962,-2.18067939570589,-2.20572475365279,-2.20556830242225,-2.18028799965377,-2.20552781611091,-2.18025595623117,-2.13974188594739,-2.20538985621575,-2.18028799965378,7.37286716935344,-0.1725941444150945,-0.06578593016351,-3.4511315110874,-11.65229254410904,-7.8698055747,-3.9946317751,-3.994366975625695,-3.994447792195645,-3.994378812248065
19,LiH,512,2.0,2.0,,10.95984,,,,10.912140676678709,10.70736,,4225.8162161762,1610.7107895665,1.94727867734819,-2.1015296012724,-2.07621227437542,-2.20587821845049,-2.18059528453304,-2.20576777913063,-2.20564555528406,-2.18033167089405,-2.20562140137488,-2.18031013528972,-2.14805871245194,-2.20552584484562,-2.18033167089405,7.3731313052714,-0.1510198763632115,-0.05756268892293,-3.4511315110874,-11.65247983099594,-7.8846127643,-3.99453978895,-3.99436435915583,-3.994411380412195,-3.994363602147565
20,SiC_mp8062,8,4.0,2.0,,,,,,,,,310.3840883281,118.3059020611,1.31092083094303,-1.97876611564758,,-2.78318343109168,,-2.74699987010209,-2.71828642955812,,-2.71301307373994,,-2.28822076376361,-2.71203787990225,,6.52308877874645,-1.1144733404145513,-0.42479230997633,-10.47524259329369,-3.72693853107669,-8.4157830345,-4.5756774729,-4.577651674205271,-4.54059229422413,-4.540104697305285
21,SiC_mp8062,27,4.0,2.0,,,,,,,,,698.3641987382,266.1882796449,1.2193137705811,-2.20873102679491,,-2.7332599354452,,-2.72044250980544,-2.71305750886163,,-2.71227151482896,,-2.42907664150362,-2.71113982131635,,6.20931235911521,-0.7429822269427118,-0.28319487332534,-10.47524259329369,-3.43633210263321,-8.7053063447,-4.60810425085,-4.604816413383361,-4.5976100405418805,-4.597044193785576
22,SiC_mp8062,64,4.0,2.0,,,,,,,,,1241.5363533124,473.223608283,1.19780969607913,-2.329781680323,,-2.71899465004139,,-2.71322484184655,-2.71098909200653,,-2.7108711341009,,-2.49847497909547,-2.71030563700736,,6.14493106584493,-0.5572366702071188,-0.21239615500543,-10.47524259329369,-3.37187642711406,-8.8371337438,-4.61168645425,-4.609170577741765,-4.607624696279755,-4.607341947732985
23,SiC_mp8062,125,4.0,2.0,,,,,,,,,1939.9005520506,739.4118880171,1.19248450883564,-2.40429745268965,,-2.71411197626482,,-2.71105598660026,-2.71032088425731,,-2.71032443704571,,-2.54040751302413,-2.71000580963217,,6.12979790472137,-0.4457893361657447,-0.16991692402158,-10.47524259329369,-3.35614067618329,-8.9140087321,-4.6116064161,-4.610016081833829,-4.609712646490445,-4.609553332783674
24,SiC_mp8062,216,4.0,2.0,,,,,,,,,2793.4567949528,1064.7531191183,1.19128276342964,-2.45465962820982,,-2.71222025917385,,-2.71043884984591,-2.71014896432957,,-2.71016923619563,,-2.5685717994613,-2.70997478397583,,6.12634506828942,-0.3714911134714093,-0.14159743673433,-10.47524259329369,-3.35255699642497,-8.9649048787,-4.6111960086,-4.610197107409876,-4.61017049711089,-4.61007327100099
25,SiC_mp8062,343,4.0,2.0,,,,,,,,,3802.2050820192,1449.2473015474,1.19109790045384,-2.49088914218092,,-2.71138147451897,,-2.71026047878572,-2.71012093780673,,-2.71013860962576,,-2.5887693780952,-2.71001339177743,,6.12572116714808,-0.3184209544040797,-0.12136923153056,-10.47524259329369,-3.35197136233322,-9.0012454533,-4.61088818125,-4.610238624462904,-4.610266748803395,-4.6102041398792295
26,SiC_mp8062,512,4.0,2.0,,,,,,,,,4966.1454132496,1892.8944356656,1.191137921128,-2.51816380045868,,-2.71095769669094,,-2.71020816248451,-2.71012799247025,,-2.7101412934212,,-2.60394321577633,-2.71005681831343,,6.12574306991761,-0.2786183351035621,-0.10619807764486,-10.47524259329369,-3.35205893175801,-9.0285329593,-4.61068911535,-4.610248575655785,-4.61028091371513,-4.610238676161245
27,Si_mp149,8,4.0,2.0,,,,,,,7.53821,,485.1909508468,184.9352311223,0.49977892580146,-1.48041679555412,-1.58630024434615,-2.1257799612542,-2.23853225385742,-2.09148745885554,-2.06953831317407,-2.17892703624666,-2.07245911149833,-2.18856623822356,-1.73270085093709,-2.06475422957261,-2.17892703624667,3.15236666476262,-0.8913803632729244,-0.33975826056123,-8.37833011304717,-0.602772766665,-6.8660986691,-3.7273686252,-3.727610093359975,-3.700708200322065,-3.696855759359205
28,Si_mp149,27,4.0,2.0,,,,,,,6.61343,,1091.6796394054,416.1042700504,0.45369769151309,-1.66296263770403,-1.76282531429746,-2.08365193504158,-2.18552811266676,-2.07173969243518,-2.06529039860597,-2.16629450880971,-2.06643646874639,-2.16940056354555,-1.83993096169187,-2.06357766026252,-2.16629450880971,3.00561175196856,-0.5942535755152556,-0.22650550705452,-8.37833011304717,-0.50319267594229,-7.0982193586,-3.75293264025,-3.75027355975097,-3.744324907102405,-3.7428955028604713
29,Si_mp149,64,4.0,2.0,,,,,,,6.25553,,1940.7638033874,739.7409246307,0.44221190942604,-1.7592428461083,-1.85732116757833,-2.07132031087134,-2.16966527588491,-2.06582766113077,-2.06370234971516,-2.16226371433793,-2.06408554720582,-2.16316533405073,-1.89420641689274,-2.06313351789837,-2.16226371433793,2.9740271492362,-0.4456901816364294,-0.16987913031308,-8.37833011304717,-0.47960946352007,-7.2044479272,-3.7565104144,-3.75445371540343,-3.7528930325672407,-3.752417017913516
30,Si_mp149,125,4.0,2.0,,,,,,,6.14793,,3032.4434427928,1155.8451951516,0.43876744212967,-1.81847490395982,-1.91611803433659,-2.06670512063371,-2.16416179803527,-2.06376847819067,-2.06302356158558,-2.160911267633,-2.063143642381,-2.16113252203533,-1.92724033808161,-2.06279169702721,-2.160911267633,2.9655128922561,-0.3565521453091358,-0.13590330429939,-8.37833011304717,-0.47271858699124,-7.2662283288,-3.75673674315,-3.75538849321288,-3.754956004023645,-3.75478003134675
31,Si_mp149,216,4.0,2.0,,,,,,,6.12362,,4366.7185576217,1664.4170819579,0.43771881980011,-1.85855392300881,-1.95614032043785,-2.06479229538952,-2.16213360343318,-2.06306742793145,-2.06277804560818,-2.16050489628936,-2.06281108095797,-2.16052377330745,-1.94955832731121,-2.06265987551813,-2.1605037069821,2.96305379335122,-0.297126787757622,-0.11325275364676,-8.37833011304717,-0.47064484013194,-7.3070243684,-3.7564973177,-3.7556242454996847,-3.755506710484225,-3.755431107764305
32,Si_mp149,343,4.0,2.0,,,,,,,6.13597,,5943.5891478741,2265.4565862014,0.43739696535646,-1.88742695499553,-1.98505533267732,-2.06391386400014,-2.16133904851473,-2.06282505818615,-2.06269747696672,-2.16041396499115,-2.06270272429559,-2.16038237787689,-1.96562893535159,-2.06262742096617,-2.16041244486086,2.96231732583197,-0.2546801037922368,-0.097073788944,-8.37833011304717,-0.47000552787865,-7.3361064264,-3.75626760685,-3.755688474185595,-3.755662036997725,-3.7556243853330153
33,Si_mp149,512,4.0,2.0,,,,,,,,,7763.05521355,2958.9637079126,0.43730120911676,-1.90918859137989,,-2.06346838170609,-2.16099419427984,-2.06274005826255,-2.06267521173995,,-2.06267242521394,-2.16037537287376,-1.97773285978785,-2.06262967569403,,2.96209788539031,-0.2228450908182204,-0.08493956542608,-8.37833011304717,-0.46980917389301,-7.3579272779,-3.75610428705,-3.7557069491300297,-3.7557063088039246,-3.7556849340439697
34,diamond_mp66,8,4.0,2.0,,,15.60908,15.66107,,,15.1472,10.94925575084118,207.5896610385,79.1248102952,0.90279746433679,-2.23366932093304,-2.33181937057227,-3.20976958040568,-3.3138315317173,-3.15792889781899,-3.1386552112854,-3.23951019324822,-3.14076917749717,-3.24466298017711,-2.62134338524228,-3.1346218692287,-3.2395101668078,8.90559160238611,-1.362751123782323,-0.51942579225489,-12.8088740199046,-4.65547776891915,-9.9613866148,-5.43286615125,-5.43318625257618,-5.398365949795744,-5.395292295661509
35,diamond_mp66,27,4.0,2.0,,,13.6627,13.69291,,,13.50619,11.82198716727514,467.0767373365,178.0308231677,0.83594300148688,-2.5218062672659,-2.61496389547869,-3.16085531985141,-3.25572660327408,-3.14349712144721,-3.13856962785765,-3.23254299537661,-3.139169892892,-3.23400316266226,-2.79288603138174,-3.13759164475752,-3.23254300317094,8.47031176265905,-0.908500749188503,-0.34628386151027,-12.8088740199046,-4.27545976252662,-10.3126230717,-5.46946716905,-5.464693216145875,-5.458624455570295,-5.457835331503055
36,diamond_mp66,64,4.0,2.0,,,13.54822,13.57208,,,12.86475,12.707107875496202,830.3586441538,316.4992411942,0.82183603201194,-2.67172094617851,-2.7633803342664,-3.14711142993458,-3.23894113598451,-3.13920103555196,-3.13785677685334,-3.22986666909921,-3.13801028935552,-3.23020781437916,-2.87829739321696,-3.13755493895285,-3.22986670259541,8.38466223473187,-0.6813755618913103,-0.25971289613856,-12.8088740199046,-4.19593104697316,-10.472683783,-5.47270911505,-5.469409806837415,-5.4681585447604695,-5.467930869559135
37,diamond_mp66,125,4.0,2.0,,,12.82461,12.83845,,,12.64512,12.42594030048174,1297.4353814903,494.5300643955,0.81838858061373,-2.76331954957273,-2.85465768885261,-3.14210000337439,-3.23326587390594,-3.13791884554466,-3.13751378699644,-3.2290333910984,-3.13754766210059,-3.22909362939165,-2.92977734517728,-3.13738430938042,-3.22903341670661,8.36502532497145,-0.5451004495131523,-0.20777031692331,-12.8088740199046,-4.17701005257832,-10.5663573476,-5.47228508515,-5.470275792511855,-5.4700089145131,-5.469927238153016
38,diamond_mp66,216,4.0,2.0,,,12.74747,12.76487,,,12.41873,12.534018583883665,1868.3069493461,712.1232928196,0.81755639022264,-2.82500691543395,-2.91632057655088,-3.13999844960597,-3.23112938684413,-3.13755164181962,-3.13740957784957,-3.22882866420513,-3.13741325029614,-3.22881826568575,-2.96427131950483,-3.13734009864078,-3.22882873121268,8.36047319797251,-0.4542503745942666,-0.17314193079131,-12.8088740199046,-4.17254607778308,-10.6285029646,-5.47169447955,-5.47045281350781,-5.470401879895085,-5.470365304067405
39,diamond_mp66,343,4.0,2.0,,,12.7647,12.77593,,,12.32901,12.639633072073384,2542.9733477211,969.2789265039,0.81736759216487,-2.86931724854655,-2.96066781517365,-3.13899268456829,-3.23019955174878,-3.13744710935856,-3.13738603984945,-3.22880307706736,-3.13738308904987,-3.22878231472329,-2.98897571977473,-3.1373436852151,,8.35949276064816,-0.389357463937978,-0.14840736927514,-12.8088740199046,-4.17157974892401,-10.6729143185,-5.4712930503,-5.47049155490145,-5.47048825254079,-5.470468550623405
40,diamond_mp66,512,4.0,2.0,,,12.60953,12.62497,,,12.30862,12.535073938328182,3321.4345766154,1265.996965608,0.81733582636017,-2.90265756352026,-2.99405199533838,-3.13845318611177,-3.22974631438992,-3.13741734648404,-3.13738492769318,-3.22882391197997,-3.1373812363416,-3.22880526629286,-3.00752478818705,-3.13735697428562,-3.22882397418184,8.35935364212411,-0.3406877809457065,-0.12985644815455,-12.8088740199046,-4.17144668678915,-10.706273413,-5.47104221215,-5.47050038858646,-5.470506237264916,-5.470494106236925
41,graphite,8,4.0,2.0,,,,,,,,,264.9781370703,147.4174945297,3.20857045737755,-2.20320742397524,,-3.06966719838919,,-3.0824961556765,-3.00750111969408,,-3.00886843873898,,-2.41218727526481,-3.00540494662011,,8.23262048644052,-1.0725149252246202,-0.59668116347416,-7.95235874139196,-11.27149617448642,-10.0552063151,-5.4261655852,-5.42975000540942,-5.395766205374894,-5.39403445931546
42,graphite,27,4.0,2.0,,,,,,,,,596.2008084081,331.689362697,3.11792800456162,-2.45904563252586,,-3.01396433334838,,-3.0039000617674,-3.00595234550145,,-3.00005126173507,,-2.60226381941267,-2.99902841368256,,7.94139200477459,-0.7150099501498134,-0.3977874423224,-7.95235874139196,-10.96042134039437,-10.3345608887,-5.4337122029,-5.440733800837795,-5.426755667093345,-5.42624424306709
43,graphite,64,4.0,2.0,,,,,,,,,1059.9125482811,589.6699781532,3.0757738122812,-2.59345125179089,,-3.0157851048399,,-3.01249753329278,-3.00677394403893,,-3.00654825851497,,-2.70820767676041,-3.00630049843039,,7.82215898552378,-0.5362574626123953,-0.29834058175456,-7.95235874139196,-10.83336239996541,-10.4800408386,-5.4517867242,-5.44668176542402,-5.447168301037535,-5.447044420995245
44,graphite,125,4.0,2.0,,,,,,,,,1656.1133566893,921.3593409456,3.07691516868393,-2.67401043786758,,-3.01000548208216,,-3.00875851988643,-3.00555964930256,,-3.00549954935594,,-2.76682708393122,-3.00531544378757,,7.82521220753913,-0.4290059700899932,-0.23867246542472,-7.95235874139196,-10.83509184977208,-10.5598715429,-5.4476643485,-5.44571037716749,-5.44541138213689,-5.445319329352705
45,graphite,216,4.0,2.0,,,,,,,,,2384.8032336327,1326.7574511616,3.08372268621294,-2.72748517491784,,-3.00647038824891,,-3.00524442013495,-3.00416912833768,,-3.00424685846779,,-2.80535313725056,-3.00402857229288,,7.83769598845713,-0.3575049750749943,-0.19889372121723,-7.95235874139196,-10.85057708806782,-10.6132006795,-5.4439937715,-5.444942316459921,-5.442882006609439,-5.442772863521984
46,graphite,343,4.0,2.0,,,,,,,,,3245.9821791112,1805.8643089996,3.07579547483176,-2.76802084946641,,-3.00750885170215,,-3.00650215254925,-3.00563220369422,,-3.00556975957516,,-2.8350894270585,-3.00553283000999,,7.82099690406283,-0.306432835778556,-0.17048033251666,-7.95235874139196,-10.83102471464147,-10.6542456268,-5.4470499644,-5.445928490513905,-5.446080418336504,-5.44606195355392
47,graphite,512,4.0,2.0,,,,,,,,,4239.650193125,2358.6799147252,3.07597959466118,-2.79742173159816,,-3.00665566981446,,-3.00596034208854,-3.00546563434647,,-3.00543250787646,,-2.85626221686557,-3.00539311722299,,7.8222416217727,-0.2681287313062629,-0.14917029101089,-7.95235874139196,-10.83196014642556,-10.6834748104,-5.4463766706,-5.445759356574155,-5.445765089631,-5.445745394304265
54,AlN,8,8.0,4.0,,,,,,,,,441.5882860975,277.3505699678,6.35961976564858,-5.08849770110578,,-6.38422308977208,,,-6.31696184960532,,-6.30117216137548,,-5.33475434005517,-6.30652235352213,,18.61895045123683,-1.5386980795477063,-0.96641782132031,-21.61954456122452,-20.34697366314581,-22.1454513622,-5.843042774325,-5.843478877674885,-5.82228004222585,-5.823617590262512
55,AlN,27,8.0,4.0,,,,,,,,,993.5736437194,624.0387824538,6.23115525416803,-5.48303872593546,,-6.32998749622502,,,-6.31137740542369,,-6.30872505048875,,-5.66444650291482,-6.30868967533863,,18.34141845813544,-1.0257987196984415,-0.64427854757394,-21.61954456122452,-20.02728267655685,-22.5694264127,-5.851060255425,-5.8494412730470575,-5.845744643990932,-5.8457358002034026
56,AlN,64,8.0,4.0,,,,,,,,,1766.3531443902,1109.4022800554,6.20406150544786,-5.68630465128333,,-6.31599425511533,,,-6.30982888135725,,-6.30959238799891,,-5.82638347725861,-6.30881929756284,,18.29175210304081,-0.7693490397738214,-0.48320891074031,-21.61954456122452,-19.96558255282265,-22.7773023149,-5.851326940175,-5.850206636243479,-5.849726473395895,-5.849533200786878
57,AlN,125,8.0,4.0,,,,,,,,,2759.9267881098,1733.4410630389,6.20022572385026,,,-6.3123517894422,,,,,-6.30976035952123,,-5.92319323082809,-6.30918807767434,,18.28495853303671,-0.6154792318190953,-0.38656712869313,-21.61954456122452,-19.9571872143063,,-5.850974827025,,-5.850326969544758,-5.850183899083035
58,AlN,216,8.0,4.0,,,,,,,,,3974.2945748784,2496.1551318002,6.20017264838981,,,-6.31116309728571,,,,,-6.3098373725041,,-5.98769809846098,,,18.28484706529581,-0.5128993598492881,-0.32213927404312,-21.61954456122452,-19.95724483420834,,-5.85073319475,,-5.850401763554597,
59,BN,8,4.0,2.0,,,,,,,,,214.0823451753,81.5995597509,1.91576477577909,-2.46915976133868,,-3.43337610904048,,-3.39157258746075,-3.36407742034093,,-3.35896046180868,,-2.84747187913554,-3.35825233570384,,10.38009488110572,-1.3419272805310496,-0.51148858267314,-13.16675068845266,-8.0883154010265,-11.4920316539,-6.1962912708,-6.193474656451125,-6.159083447184099,-6.15872938413168
60,BN,27,4.0,2.0,,,,,,,,,481.6852766445,183.5990094417,1.81209154419462,-2.74940486556779,,-3.37826482371789,,-3.36389966467055,-3.35803331220394,,-3.35740664566232,,-3.0164142572097,-3.35640627942792,,9.96106793192481,-0.894618187020368,-0.34099238845262,-13.16675068845266,-7.67600718879653,-11.8287903742,-6.2239316124,-6.218709410418075,-6.213502523372215,-6.213002340255016
61,BN,64,4.0,2.0,,,,,,,,,856.3293807014,326.3982390165,1.79296281147961,-2.89684462793529,,-3.36432200661109,,-3.35796590851589,-3.35638712230379,,-3.35635691245883,,-3.10061262111225,-3.3557826980753,,9.88897495309967,-0.6709636402654255,-0.25574429134658,-13.16675068845266,-7.60118242108173,-11.9844379596,-6.2251586758,-6.22199022698425,-6.221176128723871,-6.2208890215321055
62,BN,125,4.0,2.0,,,,,,,,,1338.0146573459,509.9972485091,1.78940012375413,-2.98726587887427,,-3.35982892904571,,-3.35650923923239,-3.35600752480101,,-3.35605100167203,,-3.15145556857641,-3.3557159096347,,9.87539257858415,-0.5367709122122595,-0.20459543309562,-13.16675068845266,-7.58688645464028,-12.0762804209,-6.2243366849,-6.22251103341337,-6.22244772121316,-6.222280175194495
63,BN,216,4.0,2.0,,,,,,,,,1926.7411065782,734.3960378874,1.78893898163788,-3.04817974288661,,-3.35809675624662,,-3.3561718740461,-3.35596085958301,,-3.35599996598696,,-3.18550377173264,-3.3557957245336,,9.87319915903101,-0.4473090935102611,-0.17049619425432,-13.16675068845266,-7.58469474278887,-12.1374245784,-6.2237020234,-6.2226028475482,-6.222653628270169,-6.222551507543489
64,BN,343,4.0,2.0,,,,,,,,,2622.5087283981,999.5946073183,1.78902730895776,-3.09191132567434,,-3.35730270321688,,-3.35609208709639,-3.35597931396319,,-3.35600703343251,,-3.20986743832906,-3.35587626826197,,9.87314542744284,-0.3834077944373598,-0.14613959510346,-13.16675068845266,-7.58476199470788,-12.1811722368,-6.223321325,-6.2226201125444245,-6.222673490107815,-6.222608107522545
91,H2,8,1.0,2.0,,,,,,,,,408.5708370452,251.6493016303,0.3236136293865,-0.38274348271051,,-0.58067398508978,,-0.57421228857515,-0.56954535490057,,-0.56992687446875,,-0.42429649158083,-0.56905759506877,,0.87175551699335,-0.2364414566234038,-0.14563038288792,-0.35449167788804,-1.36067984357279,-0.9091588273,-0.5502381801,-0.54798034974503,-0.544864624789485,-0.544429985089495
92,H2,27,1.0,2.0,,,,,,,,,919.2843833517,566.2109286817,0.31860717860617,-0.44369325235955,,-0.57182776610921,,-0.5695392507136,-0.56984148886142,,-0.56976187899145,,-0.47267495706386,-0.56975450714286,,0.85854338834973,-0.1576276377489211,-0.09708692192759,-0.35449167788804,-1.34970275821251,-0.9700625481,-0.54943581765,-0.548105392300935,-0.54840287409112,-0.5483991881668251
93,H2,64,1.0,2.0,,,,,,,,,1634.2833481809,1006.5972066087,0.31922281542267,-0.47487631077853,,-0.57091585435648,,-0.56994618332895,-0.5698904748356,,-0.56989547554305,,-0.49708028409277,-0.56986338379904,,0.85998201086814,-0.1182207283116935,-0.07281519145028,-0.35449167788804,-1.3510214735412,-1.0012225235,-0.54861208975,-0.5481183437785351,-0.548101900343285,-0.54808585447128
94,H2,125,1.0,2.0,,,,,,,,,2553.5677315326,1572.8081356226,0.31918594780903,-0.49374652191725,,-0.57039979168059,,-0.56990713047497,-0.56990427681051,,-0.56990096555083,,-0.51164881237962,-0.56989214532369,,0.85989038032115,-0.0945765826493597,-0.05825215317121,-0.35449167788804,-1.35094175070678,-1.0200839065,-0.54837844605,-0.5481208306966301,-0.5481290329851201,-0.54812462287155
95,H2,216,1.0,2.0,,,,,,,,,3677.137533407,2264.843715778,0.31920353454204,-0.50637910674236,,-0.57020008330427,,-0.56991548844652,-0.56990964254831,,-0.56990863351311,,-0.52136517252679,-0.56990309869401,,0.8599278208926,-0.0788138188744553,-0.04854346098632,-0.35449167788804,-1.35097866932784,-1.0327125301,-0.54826953755,-0.5481215329529749,-0.54812381265442,-0.5481210452448699
96,H2,343,1.0,2.0,,,,,,,,,5004.992753804,3082.7039482321,0.31920742023159,-0.51542359948958,,-0.57009437320645,,-0.56991584502966,-0.56991217226619,,-0.56991141424982,,-0.52830273338069,,,0.85993554660735,-0.0675547018923983,-0.04160868086913,-0.35449167788804,-1.35098674469149,-1.041754993,-0.54821491445,-0.5481217828883049,-0.548123434971685,
97,H2,512,1.0,2.0,,,,,,,,,6537.1333927237,4026.3888323182,0.31921018748179,-0.52221686313991,,-0.57003560496599,,-0.56991604895147,-0.5699135245525,,-0.56991303530111,,-0.53350543952277,-0.56991094979021,,0.85994120295115,-0.059110364155849,-0.03640759577834,-0.35449167788804,-1.35099251714394,-1.0485471123,-0.5481842048,-0.548121886856295,-0.5481229199675599,-0.5481218772121099
111,LiF,8,5.0,2.0,,,,,,,,,273.0068666321,104.0592119259,10.27400997212939,-5.48398475921507,,-6.53551552822506,-6.33946619109598,-6.52123477205306,-6.4979179697145,,-6.49736948404405,-6.31168920241202,-5.93119590537339,-6.49130306977491,,28.02910808667156,-1.485397321602124,-0.56617357867066,-20.19623031043365,-43.00293364433531,-30.4015257024,-15.7157807121,-15.707729456449716,-15.696707690009497,-15.693674482874926
112,LiF,27,5.0,2.0,,,,,,,,,614.2654499223,234.1332268368,10.16150415839298,-5.80639642817629,,-6.49131536703795,-6.31423741254234,-6.48805709491574,-6.48673494072245,,-6.48722343246263,-6.30878699491439,-6.10977438000998,-6.48458482417876,,27.85940965010622,-0.990264881067838,-0.37744905245265,-20.19623031043365,-42.76222330986556,-30.7413676508,-15.7144275894,-15.71085308167308,-15.71238162211234,-15.711062317970406
113,LiF,64,5.0,2.0,,,,,,,,,1092.0274665285,416.2368477377,10.19159677705015,-5.97971477766291,,-6.49445571004091,-6.3112664858977,-6.49315168161197,-6.49112810627864,,-6.49098244860262,-6.30912032922376,-6.20789565924421,-6.49023494346023,,27.90807919402053,-0.7426986608008368,-0.28308678935841,-20.19623031043365,-42.83244998950157,-30.9094254788,-15.71173001945,-15.710419403707863,-15.709993388730854,-15.70961963615966
114,LiF,125,5.0,2.0,,,,,,,,,1706.2929164507,650.3700746684,10.18673266521422,-6.08125731987338,,-6.49194978293678,-6.31033515986442,-6.49132865485371,-6.49081348432982,,-6.49082980853846,-6.30927118251787,-6.26436037702449,-6.49035372174498,,27.89978167082849,-0.5941589286406314,-0.22646943151397,-20.19623031043365,-42.82086936718922,-31.0114849123,-15.71126756225,-15.71052053837822,-15.710707575050842,-15.710469531654102
115,LiF,216,5.0,2.0,,,,,,,,,2457.0617996891,936.5329076507,10.18851025210316,-6.14963222190026,,-6.49180059991488,,-6.49145175894746,-6.49112194035497,,-6.49113022143685,,-6.30240569514936,-6.49085549533163,,27.90217213115845,-0.4951324405338869,-0.18872452628748,-20.19623031043365,-42.82452766617963,-31.0795242716,-15.71093809665,-15.710506995027352,-15.710602907410983,-15.710465544358376
116,LiF,343,5.0,2.0,,,,,,,,,3344.3341162435,1274.72534699,10.18899462392433,,,-6.49160725393353,,-6.49138968164506,,,-6.49121263812188,,-6.32944875838782,-6.49103898729101,,27.90288952592706,-0.4243992347433394,-0.16176387973405,-20.19623031043365,-42.82561030676023,,-15.71078186065,,-15.710584552744177,-15.71049772732874
149,MgO,8,8.0,2.0,,,,,,,,,288.8463215724,110.0965736186,25.9524263744692,-10.36340666929592,,-12.01167173117461,,-11.9894888604872,-11.9389790057554,,-11.93516535124555,,-11.05447559311426,-11.93016742748476,,67.33369630706872,-2.3105532599402663,-0.88068975813129,-47.51701157436484,-112.24067412189956,-76.8958652977,-39.24161737295,-39.235718817079736,-39.20336418298547,-39.20086522110508
150,MgO,27,8.0,2.0,,,,,,,,,649.904223538,247.7172906482,25.77937608357586,-10.85359375304435,,-11.91969599613087,,-11.91375872463583,-11.9114502152595,,-11.91254302689926,,-11.32541652146333,-11.90806168773912,,66.95373675992438,-1.5403688399604665,-0.58712650543593,-47.51701157436484,-111.8060037275788,-77.4391843576,-39.2547992273,-39.24852040990757,-39.25122274268419,-39.24898207310412
151,MgO,64,8.0,2.0,,,,,,,,,1155.3852862897,440.386294509,25.79947534180035,-11.12152505341506,,-11.92217247322672,,-11.91977771463603,-11.91685925442887,,-11.91672288734609,,-11.4763780082458,-11.91545677859953,,67.00348488830535,-1.1552766299703598,-0.44034487910029,-47.51701157436484,-111.8626030525952,-77.6992677737,-39.24941343505,-39.24730098735691,-39.24668864210969,-39.24605558773641
152,MgO,125,8.0,2.0,,,,,,,,,1805.2895098277,688.1035852332,25.79436924432864,-11.27914895064286,,-11.91796187650612,,-11.91679680773393,-11.91612859881148,,-11.91617981050739,,-11.56390390719492,-11.91541240676303,,66.99071501122486,-0.924221303976422,-0.35227590331247,-47.51701157436484,-111.84813161469827,-77.858482521,-39.249010405,-39.24773108458431,-39.24811937200064,-39.247735670128456
153,MgO,216,8.0,2.0,,,,,,,,,2599.616894152,990.8691629606,25.79630843666217,-11.38544706676548,,-11.91772648928501,,-11.9170675164091,-11.91658606707758,,-11.91659771864505,,-11.62303446581807,-11.91617288682664,,66.99433346121735,-0.7701844199803576,-0.29356325282698,-47.51701157436484,-111.85272433409406,-77.9641866624,-39.24841024995,-39.247662831356045,-39.247845864630015,-39.24763344872081
159,Si,8,4.0,2.0,,,,,,,,,482.7515414576,184.0054266048,0.49696450672478,-1.48296533810365,,-2.12992328003889,,-2.09552672229347,-2.07356663766025,,-2.07649023746284,,-1.7358746361792,-2.06878797282322,,3.16237284577061,-0.8936296586369258,-0.34061560128365,-8.39947186112622,-0.58349845241529,-6.8635947941,-3.72677812055,-3.7270980468283,-3.700061599261975,-3.6962104669421647
160,Si,27,4.0,2.0,,,,,,,,,1086.1909682795,414.0122098857,0.45090619667956,-1.66600830831208,,-2.08774918757101,,-2.07580289436164,-2.06934984382485,,-2.07049531696112,,-1.84341824942498,-2.06764095942376,,3.01496519453018,-0.5957531057580256,-0.22707706753614,-8.39947186112622,-0.48373119199152,-7.0964386041,-3.75254042475,-3.749890069806385,-3.743913489445055,-3.742486310676375
161,Si,64,4.0,2.0,,,,,,,,,1931.0061658303,736.0217065697,0.43942679511181,-1.76254172008438,,-2.07540461929513,,-2.06989688978366,-2.06776884579399,,-2.06815158479746,,-1.89784378412078,-2.06720095516788,,2.98325139167995,-0.4468148293185207,-0.17030780067668,-8.39947186112622,-0.46010713891154,-7.202960321,-3.75615271625,-3.7540937233548046,-3.752526199001165,-3.7520508841863753
162,Si,125,4.0,2.0,,,,,,,,,3017.1971341099,1150.0339169104,0.43598049311671,-1.82192531424689,,-2.07078141538142,,-2.06783648651599,-2.06709072631274,,-2.06721060041726,,-1.93096435982909,-2.06685914194341,,2.97469962293446,-0.3574518634548255,-0.13624624058817,-8.39947186112622,-0.45319653001823,-7.2649017468,-3.75638484525,-3.755033579432925,-3.75459943776792,-3.754423708530995
163,Si,216,4.0,2.0,,,,,,,,,4344.7638731183,1656.0488410613,0.43493088595802,-1.8621060631103,,-2.0688646761977,,-2.06713489406757,-2.06684532447756,,-2.06687821461761,,-1.95333968074544,-2.0667272128994,,2.97222987422444,-0.2978765528790118,-0.11353853387217,-8.39947186112622,-0.45111596057677,-7.3058017706,-3.75614586885,-3.75527051598363,-3.755152638059955,-3.75507713720085
164,Si,343,4.0,2.0,,,,,,,,,5913.7063828556,2254.0664807531,0.43460889172759,-1.89105215935432,,-2.06798439976556,,-2.06689241146688,-2.06676483046105,,-2.0667700118211,,-1.96945126838803,-2.06669478831384,,2.97149076198952,-0.2553227596105989,-0.09731874343307,-8.39947186112622,-0.4504748669439,-7.3349573727,-3.75591573705,-3.755335021903365,-3.75530854307777,-3.755270931324141
165,Si,512,4.0,2.0,,,,,,,,,7724.0246633218,2944.0868350444,0.43451325190812,-1.91286878533597,,-2.06753794385158,,-2.0668074511197,-2.06674262633019,,-2.06673981951385,,-1.98158591892198,-2.06669707403681,,2.9712708868274,-0.2234074146592682,-0.08515390059187,-8.39947186112622,-0.45027832266248,-7.3568332771,-3.75575199445,-3.75535355904711,-3.755352932281135,-3.755331559542615
166,SiC,8,4.0,2.0,,,,,,,,,310.9556568486,118.5237609396,1.31128173640556,-1.97729975013894,,-2.78097680452247,,-2.7448243477689,-2.71613845256706,,-2.7108711475481,,-2.28646942314501,-2.70988737739854,,6.51525426211033,-1.1134486109219632,-0.4244017244031,-10.46561087790633,-3.73171867618293,-8.4168262411,-4.57588518005,-4.577832471764061,-4.540832351562815,-4.540340466488035
167,SiC,27,4.0,2.0,,,,,,,,,699.6502279093,266.6784621185,1.21980394563064,-2.20704855836295,,-2.7310964899751,,-2.71828984489594,-2.71091030662744,,-2.71012510231999,,-2.42719061937986,-2.70899195092961,,6.20202183529422,-0.7422990739480847,-0.28293448294013,-10.46561087790633,-3.44159797580957,-8.7060414111,-4.6082397814,-4.604951579682245,-4.597754087572445,-4.597187511877255
168,SiC,64,4.0,2.0,,,,,,,,,1243.8226273944,474.0950437933,1.19832226603304,-2.32798689386729,,-2.7168428510625,,-2.71107781924761,-2.708843453526,,-2.70872569835153,,-2.49652483613429,-2.7081599061322,,6.13772122373832,-0.5567243054611365,-0.21220086221723,-10.46561087790633,-3.37721720873883,-8.8377426156,-4.61181372395,-4.609299587629355,-4.607755147594515,-4.60747225148485
169,SiC,125,4.0,2.0,,,,,,,,,1943.4728553037,740.773506033,1.19300193584602,-2.40243389150073,,-2.71196410844729,,-2.70891059106986,-2.70817579358803,,-2.70817937630033,,-2.53841868650227,-2.70786074246387,,6.1226022102317,-0.4453794443688755,-0.16976068979806,-10.46561087790633,-3.36149528735695,-8.9145462109,-4.6117330638,-4.61014405649365,-4.60984069772652,-4.60968138080829
170,SiC,216,4.0,2.0,,,,,,,,,2798.6009116374,1066.7138489631,1.19179995835379,,,-2.71007351833319,,-2.70829354999203,,,-2.70802410605722,,-2.56655686452229,-2.70782970793901,,6.11914930143114,-0.3711495369740707,-0.14146724153493,-10.46561087790633,-3.35791076555035,,-4.611322951,,-4.610298244862015,-4.61020104580291
171,SiC,343,4.0,2.0,,,,,,,,,3809.2067963954,1451.9160727763,1.19161447211149,,,-2.70923517252823,,-2.7081151138636,,,-2.70799338222974,,-2.58673574658022,-2.70786812351891,,6.11852421184886,-0.3181281745492144,-0.12125763564952,-10.46561087790633,-3.35732342409848,,-4.6110153953,,-4.610394500150755,-4.61033187079534
172,SiC,512,4.0,2.0,,,,,,,,,4975.2905095777,1896.3801778918,1.191654506877,,,-2.70881173338871,,,,,-2.70799603143815,,-2.60189560017744,-2.70791159772252,,6.11854611575274,-0.2783621527305535,-0.10610043126071,-10.46561087790633,-3.3574110226365,,-4.61081650565,,-4.610408654674719,-4.6103664378169045
185,ammonia,1,16.0,16.0,,,,,,,,,266.6993318937,164.2669875825,18.72806795508424,,,-13.20303505941482,,-13.09094398401603,,,-13.04612581102806,,-10.16212955466022,,,36.47692537063003,-4.682376453582549,-2.88399625636784,-21.11172658194933,-66.16359763336622,,-2.8295853718125,,-2.819778543788328,
186,ammonia,8,16.0,16.0,,,,,,,,,1066.797327575,657.0679503588,18.66736942105931,,,-13.0434811050879,,-13.02483251521137,,,-13.02415999567387,,-11.58216186742705,,,36.37899897382179,-2.3411882267912194,-1.44199812824682,-21.11172658194933,-66.05436127543464,,-2.822700035475,,-2.821492466136623,
187,ammonia,27,16.0,16.0,,,,,,,,,2400.2939870437,1478.4028885664,18.67175289357843,,,-13.03023224582184,,-13.0246921905421,,,-13.02449325663562,,-12.06316117096932,,,36.3859156372886,-1.5607921511940002,-0.96133208566629,-21.11172658194933,-66.06469215148546,,-2.821811403025,,-2.821452716200861,
188,ammonia,64,16.0,16.0,,,,,,,,,4267.1893103,2628.271803324,18.67289815231986,,,-13.02702762191058,,-13.02469037901456,,,-13.02460343938482,,-12.3036043747433,,,36.38773503591155,-1.1705941133955546,-0.72099906464152,-21.11172658194933,-66.06738246045289,,-2.82159396725625,,-2.821442455848389,


==> SupportingInfo/phonon_data.csv <==
,system,Nk,lambda,nocc,natom,chi_stagger,coulomb_energy,hfk_regular,hfk_regular_nonscf,hfk_stagger,hfk_stagger_nonscf,hfk_stagger_nonscf_uncorrected,hfk_stagger_splitscf,kinetic_energy,madelung_corr_stagger,nuc_repulsion_energy,pseudopotential_energy,total_energy_regular,total_energy_regular_nonscf,total_energy_stagger,total_energy_stagger_nonscf,total_energy_stagger_splitscf
0,LiH,8,0.44,2,2,100.6694242444,2.13458079945148,-1.8364119361311,-2.28676483226531,-2.242374806745,-2.24727406487648,-2.01702330946827,-2.23501609730332,7.5685414216178,-0.23025075540821,-3.33138413885585,-12.05592429365771,-7.5609002524,-7.9709510437,-7.9668631230138995,-7.931460276311171,-7.919202308738011
1,LiH,8,0.45,2,2,100.6694242444,2.13272453710696,-1.8359315618081,-2.28662585304571,-2.2418230211651,-2.24678342989882,-2.01653267449061,-2.23439137121474,7.56652321342566,-0.23025075540821,-3.33322110002364,-12.05086070509793,-7.5616553594,-7.9714599076,-7.967546818757,-7.93161748445311,-7.91922542576903
2,LiH,8,0.46,2,2,100.6694242444,2.13120367886737,-1.83549693409538,-2.28651678303497,-2.24131939887943,-2.2463404512412,-2.01608969583299,-2.23381403410488,7.56488591152428,-0.23025075540821,-3.33471999256293,-12.04672108583141,-7.562299579,-7.971868271,-7.968122043784051,-7.93169193920623,-7.91916552206991
3,LiH,8,0.47,2,2,100.6694242444,2.13001948553483,-1.83510767299114,-2.28643490755845,-2.24086394042261,-2.24594463526448,-2.01569387985627,-2.23328439969913,7.56362131774432,-0.23025075540821,-3.33588318657039,-12.04350356559726,-7.5628363359,-7.9721808564,-7.96859260333147,-7.93169058410603,-7.91903034854068
4,LiH,8,0.48,2,2,100.6694242444,2.12917300393895,-1.83476350358654,-2.2863781236819,-2.24045671834233,-2.24559568582062,-2.01534493041241,-2.23280290757341,7.56272290439209,-0.23025075540821,-3.33671260907657,-12.04120658440883,-7.5632682777,-7.9724014088,-7.96896149245579,-7.93161897093872,-7.91882619269151
5,LiH,8,0.49,2,2,100.6694242444,2.12866487079808,-1.83446429803901,-2.28634475491683,-2.24009791504783,-2.24529340558604,-2.01504265017783,-2.23237006539658,7.56218581789062,-0.23025075540821,-3.33720968143992,-12.0398288952642,-7.5635972308,-7.9725326429,-7.96923084780882,-7.93148129356921,-7.91855795337975
6,LiH,8,0.5,2,2,100.6694242444,2.12849545627256,-1.83421010842789,-2.28633376420466,-2.23978785154926,-2.24503782071963,-2.01478706531142,-2.23198651311888,7.56200709132382,-0.23025075540821,-3.33737527447029,-12.03936971327582,-7.5638241649,-7.9725762044,-7.96940190802137,-7.93128026091497,-7.91822895331422
7,LiH,8,0.51,2,2,100.6694242444,2.12866487086166,-1.83400118945305,-2.28634475499144,-2.2395270063951,-2.2448291872932,-2.01457843188499,-2.23165303149852,7.56218581797525,-0.23025075540821,-3.33720968143992,-12.03982889579711,-7.5639491686,-7.9725326434,-7.96947498554205,-7.931017075701759,-7.917840919907079
8,LiH,8,0.52,2,2,100.6694242444,2.12917300389465,-1.83383801368004,-2.28637812362842,-2.23931602837258,-2.24466807315079,-2.01441731774258,-2.23137062531705,7.56272290433726,-0.23025075540821,-3.33671260907657,-12.04120658413548,-7.5639714388,-7.9724014086,-7.96944945349254,-7.9306913581223695,-7.917393910288629
9,LiH,8,0.53,2,2,100.6694242444,2.13001948550681,-1.83372127429992,-2.2864349075253,-2.23915573744837,-2.24455528126965,-2.01430452586144,-2.23114045272853,7.5636213177083,-0.23025075540821,-3.33588318657039,-12.04350356540066,-7.5638892836,-7.9721808563,-7.96932374674845,-7.93030123004435,-7.91688640150323
10,LiH,8,0.54,2,2,100.6694242444,2.13120367893474,-1.83365186817655,-2.28651678311539,-2.2390471051339,-2.24449185043446,-2.01424109502625,-2.23096382656025,7.56488591160939,-0.23025075540821,-3.33471999256293,-12.04672108628537,-7.5637001334,-7.9718682714,-7.96909537035735,-7.9298433387190705,-7.91631531484486
11,LiH,8,0.55,2,2,100.6694242444,2.13272453708473,-1.83363087465356,-2.28662585302137,-2.2389912322308,-2.24447894954201,-2.0142281941338,-2.23084193406487,7.56652321339297,-0.23025075540821,-3.33322110002364,-12.05086070486086,-7.5634005676,-7.9714599074,-7.968760925177239,-7.92931300392064,-7.9156759884435
12,LiH,8,0.56,2,2,100.6694242444,2.13458079939768,-1.83365952650363,-2.28676483220397,-2.23898932112099,-2.24451796874765,-2.01426721333944,-2.23077619650279,7.56854142154496,-0.23025075540821,-3.33138413885585,-12.05592429322196,-7.562986356,-7.9709510433,-7.96831615061736,-7.92870417984368,-7.91496240759882
13,LiH,8,0.44,2,2,100.6694242444,2.13458079945148,-1.8364119361311,-2.28676483226531,-2.242374806745,-2.24727406487648,-2.01702330946827,-2.23501609730332,7.5685414216178,-0.23025075540821,-3.33138413885585,-12.05592429365771,-7.5609002524,-7.9709510437,-7.9668631230138995,-7.931460276311171,-7.919202308738011
14,LiH,8,0.45,2,2,100.6694242444,2.13272453710696,-1.8359315618081,-2.28662585304571,-2.2418230211651,-2.24678342989882,-2.01653267449061,-2.23439137121474,7.56652321342566,-0.23025075540821,-3.33322110002364,-12.05086070509793,-7.5616553594,-7.9714599076,-7.967546818757,-7.93161748445311,-7.91922542576903
15,LiH,8,0.46,2,2,100.6694242444,2.13120367886737,-1.83549693409538,-2.28651678303497,-2.24131939887943,-2.2463404512412,-2.01608969583299,-2.23381403410488,7.56488591152428,-0.23025075540821,-3.33471999256293,-12.04672108583141,-7.562299579,-7.971868271,-7.968122043784051,-7.93169193920623,-7.91916552206991
16,LiH,8,0.47,2,2,100.6694242444,2.13001948553483,-1.83510767299114,-2.28643490755845,-2.24086394042261,-2.24594463526448,-2.01569387985627,-2.23328439969913,7.56362131774432,-0.23025075540821,-3.33588318657039,-12.04350356559726,-7.5628363359,-7.9721808564,-7.96859260333147,-7.93169058410603,-7.91903034854068
17,LiH,8,0.48,2,2,100.6694242444,2.12917300393895,-1.83476350358654,-2.2863781236819,-2.24045671834233,-2.24559568582062,-2.01534493041241,-2.23280290757341,7.56272290439209,-0.23025075540821,-3.33671260907657,-12.04120658440883,-7.5632682777,-7.9724014088,-7.96896149245579,-7.93161897093872,-7.91882619269151
18,LiH,8,0.49,2,2,100.6694242444,2.12866487079808,-1.83446429803901,-2.28634475491683,-2.24009791504783,-2.24529340558604,-2.01504265017783,-2.23237006539658,7.56218581789062,-0.23025075540821,-3.33720968143992,-12.0398288952642,-7.5635972308,-7.9725326429,-7.96923084780882,-7.93148129356921,-7.91855795337975
19,LiH,8,0.5,2,2,100.6694242444,2.12849545627256,-1.83421010842789,-2.28633376420466,-2.23978785154926,-2.24503782071963,-2.01478706531142,-2.23198651311888,7.56200709132382,-0.23025075540821,-3.33737527447029,-12.03936971327582,-7.5638241649,-7.9725762044,-7.96940190802137,-7.93128026091497,-7.91822895331422
20,LiH,8,0.51,2,2,100.6694242444,2.12866487086166,-1.83400118945305,-2.28634475499144,-2.2395270063951,-2.2448291872932,-2.01457843188499,-2.23165303149852,7.56218581797525,-0.23025075540821,-3.33720968143992,-12.03982889579711,-7.5639491686,-7.9725326434,-7.96947498554205,-7.931017075701759,-7.917840919907079
21,LiH,8,0.52,2,2,100.6694242444,2.12917300389465,-1.83383801368004,-2.28637812362842,-2.23931602837258,-2.24466807315079,-2.01441731774258,-2.23137062531705,7.56272290433726,-0.23025075540821,-3.33671260907657,-12.04120658413548,-7.5639714388,-7.9724014086,-7.96944945349254,-7.9306913581223695,-7.917393910288629
22,LiH,8,0.53,2,2,100.6694242444,2.13001948550681,-1.83372127429992,-2.2864349075253,-2.23915573744837,-2.24455528126965,-2.01430452586144,-2.23114045272853,7.5636213177083,-0.23025075540821,-3.33588318657039,-12.04350356540066,-7.5638892836,-7.9721808563,-7.96932374674845,-7.93030123004435,-7.91688640150323
23,LiH,8,0.54,2,2,100.6694242444,2.13120367893474,-1.83365186817655,-2.28651678311539,-2.2390471051339,-2.24449185043446,-2.01424109502625,-2.23096382656025,7.56488591160939,-0.23025075540821,-3.33471999256293,-12.04672108628537,-7.5637001334,-7.9718682714,-7.96909537035735,-7.9298433387190705,-7.91631531484486
24,LiH,8,0.55,2,2,100.6694242444,2.13272453708473,-1.83363087465356,-2.28662585302137,-2.2389912322308,-2.24447894954201,-2.0142281941338,-2.23084193406487,7.56652321339297,-0.23025075540821,-3.33322110002364,-12.05086070486086,-7.5634005676,-7.9714599074,-7.968760925177239,-7.92931300392064,-7.9156759884435
25,LiH,8,0.56,2,2,100.6694242444,2.13458079939768,-1.83365952650363,-2.28676483220397,-2.23898932112099,-2.24451796874765,-2.01426721333944,-2.23077619650279,7.56854142154496,-0.23025075540821,-3.33138413885585,-12.05592429322196,-7.562986356,-7.9709510433,-7.96831615061736,-7.92870417984368,-7.91496240759882
26,LiH,27,0.44,2,2,226.5062045505,2.08247212656217,-1.94697890890437,-2.22632432259864,-2.22215736692682,-2.22182133252577,-2.06832082891984,-2.22051171733161,7.45685543745442,-0.15350050360593,-3.33138413885585,-11.97359704272436,-7.7105488871,-7.9919779402,-7.98572734512245,-7.98747495012713,-7.98616533493297
27,LiH,27,0.45,2,2,226.5062045505,2.08074648602366,-1.94670955912242,-2.22602621851895,-2.2218816944516,-2.22154349676444,-2.06804299315851,-2.22023404321431,7.45467067445026,-0.15350050360593,-3.33322110002364,-11.96877944201825,-7.7111458516,-7.9926096001,-7.986317986929181,-7.98812687834549,-7.98681742479536
28,LiH,27,0.46,2,2,226.5062045505,2.07933044153443,-1.94649353654291,-2.22578129536852,-2.22165964236769,-2.22131898432741,-2.06781848072148,-2.22000990183685,7.45288611660118,-0.15350050360593,-3.33471999256293,-11.96483652340509,-7.7116234498,-7.9931212532,-7.98678955562478,-7.98865894215889,-7.987349859668329
29,LiH,27,0.47,2,2,226.5062045505,2.07822651799855,-1.9463311427797,-2.22559016996073,-2.22149155776487,-2.22114817127366,-2.06764766766773,-2.21983970561739,7.45150006721009,-0.15350050360593,-3.33588318657039,-11.96176918114355,-7.711985016,-7.9935159525,-7.98714543098517,-7.98907395381293,-7.987765488156661
30,LiH,27,0.48,2,2,226.5062045505,2.07743664441404,-1.94622255286708,-2.22545331609146,-2.22137765669393,-2.22103130034019,-2.06753079673426,-2.21972374419808,7.45051110694424,-0.15350050360593,-3.33671260907657,-11.95957794560876,-7.7122332364,-7.9937961194,-7.98738834022685,-7.98937410364873,-7.98806654750662
31,LiH,27,0.49,2,2,226.5062045505,2.07696223815654,-1.94616783476592,-2.22537110560103,-2.2213180429713,-2.22096850708898,-2.06746800348305,-2.21966221052823,7.44991833151787,-0.15350050360593,-3.33720968143992,-11.95826329241275,-7.7123701117,-7.9939635098,-7.98752031990538,-7.989560911287951,-7.9882546147272
32,LiH,27,0.5,2,2,226.5062045505,2.07680387213361,-1.94616690664032,-2.22534355178833,-2.22131266843483,-2.22095969356334,-2.06745918995741,-2.21965497713527,7.44972050840187,-0.15350050360593,-3.33737527447029,-11.95782474235237,-7.7123969295,-7.9940191881,-7.987542691294509,-7.989635329875011,-7.98833061344694
33,LiH,27,0.51,2,2,226.5062045505,2.07696223827469,-1.94621973939044,-2.22537110573417,-2.22136153119583,-2.22100497821032,-2.06750447460439,-2.21970225572478,7.44991833174219,-0.15350050360593,-3.33720968143992,-11.95826329299617,-7.7123142435,-7.9939635102,-7.9874560353053905,-7.98959738267615,-7.98829466019061
34,LiH,27,0.52,2,2,226.5062045505,2.07743664432859,-1.94632599756499,-2.22545331599369,-2.22146431670392,-2.2211039198238,-2.06760341621788,-2.2198036685096,7.45051110678498,-0.15350050360593,-3.33671260907657,-11.95957794529712,-7.7121218666,-7.9937961193,-7.98726018573893,-7.98944672313011,-7.988146471815909
35,LiH,27,0.53,2,2,226.5062045505,2.07822651794507,-1.94648538528262,-2.22559016989976,-2.22162074809763,-2.22125632129092,-2.067755817685,-2.21995905689185,7.45150006711043,-0.15350050360593,-3.33588318657039,-11.96176918092453,-7.7118188737,-7.9935159523,-7.986954236515011,-7.98918210369116,-7.987884839292091
36,LiH,27,0.54,2,2,226.5062045505,2.0793304416613,-1.946697496302,-2.22578129551142,-2.22183043175905,-2.22146175846629,-2.06796125486036,-2.22016803779616,7.45288611683923,-0.15350050360593,-3.33471999256293,-11.96483652391755,-7.7114036116,-7.9931212535,-7.9865365470570495,-7.988801716454871,-7.987507995784741
37,LiH,27,0.55,2,2,226.5062045505,2.08074648598358,-1.94696183838705,-2.22602621847425,-2.22209288294935,-2.22171973109534,-2.06821922748941,-2.22043015186565,7.45467067437468,-0.15350050360593,-3.33322110002364,-11.96877944176813,-7.7108737221,-7.9926095999,-7.9860047666623,-7.98830311252109,-7.9870135332914
38,LiH,27,0.56,2,2,226.5062045505,2.08247212646285,-1.94727782993471,-2.22632432248752,-2.22240752192743,-2.22202964162575,-2.06852913801982,-2.22074482239966,7.45685543726935,-0.15350050360593,-3.33138413885585,-11.97359704224945,-7.7102261769,-7.9919779399,-7.98535586889272,-7.98768325903823,-7.98639843981214
39,LiH,27,0.44,2,2,226.5062045505,2.08247212656217,-1.94697890890437,-2.22632432259864,-2.22215736692682,-2.22182133252577,-2.06832082891984,-2.22051171733161,7.45685543745442,-0.15350050360593,-3.33138413885585,-11.97359704272436,-7.7105488871,-7.9919779402,-7.98572734512245,-7.98747495012713,-7.98616533493297
40,LiH,27,0.45,2,2,226.5062045505,2.08074648602366,-1.94670955912242,-2.22602621851895,-2.2218816944516,-2.22154349676444,-2.06804299315851,-2.22023404321431,7.45467067445026,-0.15350050360593,-3.33322110002364,-11.96877944201825,-7.7111458516,-7.9926096001,-7.986317986929181,-7.98812687834549,-7.98681742479536
41,LiH,27,0.46,2,2,226.5062045505,2.07933044153443,-1.94649353654291,-2.22578129536852,-2.22165964236769,-2.22131898432741,-2.06781848072148,-2.22000990183685,7.45288611660118,-0.15350050360593,-3.33471999256293,-11.96483652340509,-7.7116234498,-7.9931212532,-7.98678955562478,-7.98865894215889,-7.987349859668329
42,LiH,27,0.47,2,2,226.5062045505,2.07822651799855,-1.9463311427797,-2.22559016996073,-2.22149155776487,-2.22114817127366,-2.06764766766773,-2.21983970561739,7.45150006721009,-0.15350050360593,-3.33588318657039,-11.96176918114355,-7.711985016,-7.9935159525,-7.98714543098517,-7.98907395381293,-7.987765488156661
43,LiH,27,0.48,2,2,226.5062045505,2.07743664441404,-1.94622255286708,-2.22545331609146,-2.22137765669393,-2.22103130034019,-2.06753079673426,-2.21972374419808,7.45051110694424,-0.15350050360593,-3.33671260907657,-11.95957794560876,-7.7122332364,-7.9937961194,-7.98738834022685,-7.98937410364873,-7.98806654750662
44,LiH,27,0.49,2,2,226.5062045505,2.07696223815654,-1.94616783476592,-2.22537110560103,-2.2213180429713,-2.22096850708898,-2.06746800348305,-2.21966221052823,7.44991833151787,-0.15350050360593,-3.33720968143992,-11.95826329241275,-7.7123701117,-7.9939635098,-7.98752031990538,-7.989560911287951,-7.9882546147272
45,LiH,27,0.5,2,2,226.5062045505,2.07680387213361,-1.94616690664032,-2.22534355178833,-2.22131266843483,-2.22095969356334,-2.06745918995741,-2.21965497713527,7.44972050840187,-0.15350050360593,-3.33737527447029,-11.95782474235237,-7.7123969295,-7.9940191881,-7.987542691294509,-7.989635329875011,-7.98833061344694
46,LiH,27,0.51,2,2,226.5062045505,2.07696223827469,-1.94621973939044,-2.22537110573417,-2.22136153119583,-2.22100497821032,-2.06750447460439,-2.21970225572478,7.44991833174219,-0.15350050360593,-3.33720968143992,-11.95826329299617,-7.7123142435,-7.9939635102,-7.9874560353053905,-7.98959738267615,-7.98829466019061
47,LiH,27,0.52,2,2,226.5062045505,2.07743664432859,-1.94632599756499,-2.22545331599369,-2.22146431670392,-2.2211039198238,-2.06760341621788,-2.2198036685096,7.45051110678498,-0.15350050360593,-3.33671260907657,-11.95957794529712,-7.7121218666,-7.9937961193,-7.98726018573893,-7.98944672313011,-7.988146471815909
48,LiH,27,0.53,2,2,226.5062045505,2.07822651794507,-1.94648538528262,-2.22559016989976,-2.22162074809763,-2.22125632129092,-2.067755817685,-2.21995905689185,7.45150006711043,-0.15350050360593,-3.33588318657039,-11.96176918092453,-7.7118188737,-7.9935159523,-7.986954236515011,-7.98918210369116,-7.987884839292091
49,LiH,27,0.54,2,2,226.5062045505,2.0793304416613,-1.946697496302,-2.22578129551142,-2.22183043175905,-2.22146175846629,-2.06796125486036,-2.22016803779616,7.45288611683923,-0.15350050360593,-3.33471999256293,-11.96483652391755,-7.7114036116,-7.9931212535,-7.9865365470570495,-7.988801716454871,-7.987507995784741
50,LiH,27,0.55,2,2,226.5062045505,2.08074648598358,-1.94696183838705,-2.22602621847425,-2.22209288294935,-2.22171973109534,-2.06821922748941,-2.22043015186565,7.45467067437468,-0.15350050360593,-3.33322110002364,-11.96877944176813,-7.7108737221,-7.9926095999,-7.9860047666623,-7.98830311252109,-7.9870135332914
51,LiH,27,0.56,2,2,226.5062045505,2.08247212646285,-1.94727782993471,-2.22632432248752,-2.22240752192743,-2.22202964162575,-2.06852913801982,-2.22074482239966,7.45685543726935,-0.15350050360593,-3.33138413885585,-11.97359704224945,-7.7102261769,-7.9919779399,-7.98535586889272,-7.98768325903823,-7.98639843981214
52,LiH,64,0.44,2,2,402.6776970058,2.08528022116927,-2.01663556449853,-2.22553814662427,-2.22394769301878,-2.22378510117208,-2.10865972345989,-2.22315004565977,7.46235472351444,-0.1151253777122,-3.33138413885585,-11.97804725187483,-7.7774148566,-7.9873345927,-7.98472698512025,-7.9855815472478096,-7.984946491735499
53,LiH,64,0.45,2,2,402.6776970058,2.08354982952178,-2.01634288259047,-2.2252494363008,-2.22365140785209,-2.22348850013868,-2.10836312242649,-2.22285167517229,7.46019894403156,-0.1151253777122,-3.33322110002364,-11.97323208322808,-7.7780314318,-7.987953846,-7.98533995706162,-7.98619290983788,-7.98555608487149
54,LiH,64,0.46,2,2,402.6776970058,2.08213004255307,-2.01610240262983,-2.22501280991411,-2.22340748943432,-2.22324423275705,-2.10811885504485,-2.22260574762918,7.45843959165835,-0.1151253777122,-3.33471999256293,-11.96929176748079,-7.7785301208,-7.9884549357,-7.98583520760449,-7.98668635854294,-7.986047873415069
55,LiH,64,0.47,2,2,402.6776970058,2.08102329450829,-2.01591441420585,-2.22482853113978,-2.22321625288923,-2.22305262532328,-2.10792724761108,-2.2224126245914,7.45707409000287,-0.1151253777122,-3.33588318657039,-11.96622682723792,-7.7789142343,-7.9888411604,-7.98621607298338,-7.9870652545835,-7.98642525385162
56,LiH,64,0.48,2,2,402.6776970058,2.08023144610781,-2.01577913490063,-2.22469678249828,-2.22307793887401,-2.22291392387901,-2.10778854616681,-2.22227267591517,7.45610031398468,-0.1151253777122,-3.33671260907657,-11.96403750329043,-7.7791863951,-7.9891151348,-7.98648519907338,-7.987332276180729,-7.986691028216889
57,LiH,64,0.49,2,2,402.6776970058,2.07975586172488,-2.01569672548588,-2.22461773153957,-2.22299272865647,-2.22282833579383,-2.10770295808163,-2.22218587464183,7.45551678607244,-0.1151253777122,-3.33720968143992,-11.96272398841652,-7.7793485022,-7.9892787536,-7.98664450537059,-7.98748935785426,-7.986846896702261
58,LiH,64,0.5,2,2,402.6776970058,2.07959717681679,-2.01566730537334,-2.22459130777439,-2.22296075945441,-2.22279590127069,-2.1076705235585,-2.22215250502154,7.45532223936359,-0.1151253777122,-3.33737527447029,-11.96228599930383,-7.7794017045,-7.9893331654,-7.98669515858107,-7.9875377588963,-7.986894362647149
59,LiH,64,0.51,2,2,402.6776970058,2.07975586184823,-2.01569093618764,-2.22461773168097,-2.22298210772354,-2.22281680347444,-2.10769142576224,-2.22217275035312,7.45551678630595,-0.1151253777122,-3.33720968143992,-11.96272398900995,-7.7793463826,-7.989278754,-7.9866375541359,-7.987477825793471,-7.986833772672151
60,LiH,64,0.52,2,2,402.6776970058,2.0802314460188,-2.01576759313333,-2.22469678239456,-2.22305676029544,-2.22289093554449,-2.10776555783229,-2.22224652765253,7.45610031381918,-0.1151253777122,-3.33671260907657,-11.96403750297202,-7.7791821457,-7.9891151346,-7.986471312862111,-7.987309287749928,-7.986664879857969
61,LiH,64,0.53,2,2,402.6776970058,2.08102329445265,-2.01589719610354,-2.22482853107513,-2.22318464560292,-2.22301833695359,-2.1078929592414,-2.22237364620525,7.45707408989937,-0.1151253777122,-3.33588318657039,-11.96622682701477,-7.7789078383,-7.9888411603,-7.986195287799381,-7.98703096617846,-7.986386275430119
62,LiH,64,0.54,2,2,402.6776970058,2.08213004268572,-2.01607961963278,-2.22501281006593,-2.22336564356719,-2.22319887237182,-2.10807349465962,-2.22255423307904,7.45843959190647,-0.1151253777122,-3.33471999256293,-11.96929176800426,-7.7785215547,-7.988454936,-7.98580757863441,-7.98664099830589,-7.98599635901311
63,LiH,64,0.55,2,2,402.6776970058,2.08354982948015,-2.0163146760059,-2.22524943625342,-2.22359956852651,-2.22343236310427,-2.10830698539208,-2.22278800224099,7.46019894395308,-0.1151253777122,-3.33322110002364,-11.97323208297492,-7.7780206672,-7.9879538458,-7.98530555972061,-7.98613677265085,-7.98549241178757
64,LiH,64,0.56,2,2,402.6776970058,2.08528022106575,-2.01660210245873,-2.22553814650636,-2.22388615636636,-2.22371854521022,-2.10859316749803,-2.22307467179362,7.46235472332184,-0.1151253777122,-3.33138413885585,-11.97804725139189,-7.7774018658,-7.9873345924,-7.98468591970763,-7.98551499110386,-7.984871117687259
65,LiH,64,0.44,2,2,402.6776970058,2.08528022116927,-2.01663556449853,-2.22553814662427,-2.22394769301878,-2.22378510117208,-2.10865972345989,-2.22315004565977,7.46235472351444,-0.1151253777122,-3.33138413885585,-11.97804725187483,-7.7774148566,-7.9873345927,-7.98472698512025,-7.9855815472478096,-7.984946491735499
66,LiH,64,0.45,2,2,402.6776970058,2.08354982952178,-2.01634288259047,-2.2252494363008,-2.22365140785209,-2.22348850013868,-2.10836312242649,-2.22285167517229,7.46019894403156,-0.1151253777122,-3.33322110002364,-11.97323208322808,-7.7780314318,-7.987953846,-7.98533995706162,-7.98619290983788,-7.98555608487149
67,LiH,64,0.46,2,2,402.6776970058,2.08213004255307,-2.01610240262983,-2.22501280991411,-2.22340748943432,-2.22324423275705,-2.10811885504485,-2.22260574762918,7.45843959165835,-0.1151253777122,-3.33471999256293,-11.96929176748079,-7.7785301208,-7.9884549357,-7.98583520760449,-7.98668635854294,-7.986047873415069
68,LiH,64,0.47,2,2,402.6776970058,2.08102329450829,-2.01591441420585,-2.22482853113978,-2.22321625288923,-2.22305262532328,-2.10792724761108,-2.2224126245914,7.45707409000287,-0.1151253777122,-3.33588318657039,-11.96622682723792,-7.7789142343,-7.9888411604,-7.98621607298338,-7.9870652545835,-7.98642525385162
69,LiH,64,0.48,2,2,402.6776970058,2.08023144610781,-2.01577913490063,-2.22469678249828,-2.22307793887401,-2.22291392387901,-2.10778854616681,-2.22227267591517,7.45610031398468,-0.1151253777122,-3.33671260907657,-11.96403750329043,-7.7791863951,-7.9891151348,-7.98648519907338,-7.987332276180729,-7.986691028216889
70,LiH,64,0.49,2,2,402.6776970058,2.07975586172488,-2.01569672548588,-2.22461773153957,-2.22299272865647,-2.22282833579383,-2.10770295808163,-2.22218587464183,7.45551678607244,-0.1151253777122,-3.33720968143992,-11.96272398841652,-7.7793485022,-7.9892787536,-7.98664450537059,-7.98748935785426,-7.986846896702261
71,LiH,64,0.5,2,2,402.6776970058,2.07959717681679,-2.01566730537334,-2.22459130777439,-2.22296075945441,-2.22279590127069,-2.1076705235585,-2.22215250502154,7.45532223936359,-0.1151253777122,-3.33737527447029,-11.96228599930383,-7.7794017045,-7.9893331654,-7.98669515858107,-7.9875377588963,-7.986894362647149
72,LiH,64,0.51,2,2,402.6776970058,2.07975586184823,-2.01569093618764,-2.22461773168097,-2.22298210772354,-2.22281680347444,-2.10769142576224,-2.22217275035312,7.45551678630595,-0.1151253777122,-3.33720968143992,-11.96272398900995,-7.7793463826,-7.989278754,-7.9866375541359,-7.987477825793471,-7.986833772672151
73,LiH,64,0.52,2,2,402.6776970058,2.0802314460188,-2.01576759313333,-2.22469678239456,-2.22305676029544,-2.22289093554449,-2.10776555783229,-2.22224652765253,7.45610031381918,-0.1151253777122,-3.33671260907657,-11.96403750297202,-7.7791821457,-7.9891151346,-7.986471312862111,-7.987309287749928,-7.986664879857969
74,LiH,64,0.53,2,2,402.6776970058,2.08102329445265,-2.01589719610354,-2.22482853107513,-2.22318464560292,-2.22301833695359,-2.1078929592414,-2.22237364620525,7.45707408989937,-0.1151253777122,-3.33588318657039,-11.96622682701477,-7.7789078383,-7.9888411603,-7.986195287799381,-7.98703096617846,-7.986386275430119
75,LiH,64,0.54,2,2,402.6776970058,2.08213004268572,-2.01607961963278,-2.22501281006593,-2.22336564356719,-2.22319887237182,-2.10807349465962,-2.22255423307904,7.45843959190647,-0.1151253777122,-3.33471999256293,-11.96929176800426,-7.7785215547,-7.988454936,-7.98580757863441,-7.98664099830589,-7.98599635901311
76,LiH,64,0.55,2,2,402.6776970058,2.08354982948015,-2.0163146760059,-2.22524943625342,-2.22359956852651,-2.22343236310427,-2.10830698539208,-2.22278800224099,7.46019894395308,-0.1151253777122,-3.33322110002364,-11.97323208297492,-7.7780206672,-7.9879538458,-7.98530555972061,-7.98613677265085,-7.98549241178757
77,LiH,64,0.56,2,2,402.6776970058,2.08528022106575,-2.01660210245873,-2.22553814650636,-2.22388615636636,-2.22371854521022,-2.10859316749803,-2.22307467179362,7.46235472332184,-0.1151253777122,-3.33138413885585,-11.97804725139189,-7.7774018658,-7.9873345924,-7.98468591970763,-7.98551499110386,-7.984871117687259
78,LiH,125,0.44,2,2,629.1839016485,2.08683321236266,-2.05859995290708,-2.22588572108068,-2.22481958384607,-2.22477889949475,-2.13267859731372,-2.22442109107141,7.4656543715131,-0.09210030218102,-3.33138413885585,-11.98097073758352,-7.818305418,-7.9857530136,-7.984525048938989,-7.98464619201407,-7.98428838359073
79,LiH,125,0.45,2,2,629.1839016485,2.08509149044118,-2.05830392911424,-2.22559412416383,-2.22452174592292,-2.22448152470206,-2.13238122252104,-2.22412220703408,7.4634880627758,-0.09210030218102,-3.33322110002364,-11.97613548068,-7.8189234451,-7.9863711517,-7.98514126190868,-7.98525855223823,-7.98489923457025
80,LiH,125,0.46,2,2,629.1839016485,2.08366238685745,-2.05806056514904,-2.22535503283422,-2.22427664922648,-2.22423688786827,-2.13213658568725,-2.22387611381725,7.46172002338844,-0.09210030218102,-3.33471999256293,-11.9721787168622,-7.8194235247,-7.986871332,-7.98563960877744,-7.9857531870340495,-7.98539241298303
81,LiH,125,0.47,2,2,629.1839016485,2.08254835966441,-2.05787017979009,-2.22516876498197,-2.2240846259626,-2.22404532662384,-2.13194502444281,-2.22368316802195,7.46034770910848,-0.09210030218102,-3.33588318657039,-11.96910096802153,-7.8198089565,-7.9872568508,-7.98602340267251,-7.98613341244187,-7.98577125383998
82,LiH,125,0.48,2,2,629.1839016485,2.08175145841131,-2.0577330125002,-2.22503570834415,-2.2239459278564,-2.22390718366647,-2.13180688148545,-2.22354379389938,7.45936938865603,-0.09210030218102,-3.33671260907657,-11.96690285105243,-7.8200823575,-7.9875303214,-7.9862952728562,-7.98640179672232,-7.986038406955229
83,LiH,125,0.49,2,2,629.1839016485,2.08127256291508,-2.05764923794865,-2.22495560084384,-2.22386074059799,-2.22382238639961,-2.13172208421858,-2.22345775724231,7.45878254839052,-0.09210030218102,-3.33720968143992,-11.96558346713178,-7.820245625,-7.9876936381,-7.98645712764934,-7.986560423655769,-7.986195794498469
84,LiH,125,0.5,2,2,629.1839016485,2.08111284105588,-2.05761897558879,-2.22492888617442,-2.22382919332795,-2.22379124910776,-2.13169094692674,-2.22342552941316,7.45858703696175,-0.09210030218102,-3.33737527447029,-11.96514366655714,-7.8202999102,-7.9877479492,-7.986510127939161,-7.98661031213334,-7.98624459243874
85,LiH,125,0.51,2,2,629.1839016485,2.08127256303631,-2.05764227411526,-2.22495560098358,-2.22385134293939,-2.22381381729468,-2.13171351511366,-2.22344717040863,7.4587825486201,-0.09210030218102,-3.33720968143992,-11.96558346772315,-7.8202455994,-7.9876936385,-7.98645466822413,-7.9865518548111005,-7.98618520792505
86,LiH,125,0.52,2,2,629.1839016485,2.08175145832413,-2.05771909230917,-2.22503570824161,-2.22392715480545,-2.22389006561852,-2.1317897634375,-2.22352266309187,7.45936938849429,-0.09210030218102,-3.33671260907657,-11.96690285073651,-7.82008231,-7.9875303212,-7.986290372496279,-7.986384678576909,-7.98601727605026
87,LiH,125,0.53,2,2,629.1839016485,2.08254835961008,-2.0578493186275,-2.22516876491803,-2.22405652237345,-2.22401970077372,-2.1319193985927,-2.22365158511309,7.46034770900782,-0.09210030218102,-3.33588318657039,-11.96910096780049,-7.8198088965,-7.9872568507,-7.986016100245949,-7.98610778655569,-7.98573967089506
88,LiH,125,0.54,2,2,629.1839016485,2.08366238698801,-2.05803278675223,-2.22535503298418,-2.22423928267935,-2.22420281889057,-2.13210251670954,-2.2238342001482,7.46172002363299,-0.09210030218102,-3.33471999256293,-11.97217871738415,-7.8194234651,-7.9868713323,-7.985629961027119,-7.98571911820639,-7.985350499464021
89,LiH,125,0.55,2,2,629.1839016485,2.08509149040075,-2.05826926750319,-2.22559412411693,-2.22447520817264,-2.22443909963689,-2.13233879745586,-2.22407013187148,7.46348806270015,-0.09210030218102,-3.33322110002364,-11.97613548042922,-7.8189234004,-7.9863711515,-7.985129341069451,-7.98521612701996,-7.98484715925455
90,LiH,125,0.56,2,2,629.1839016485,2.08683321226161,-2.05855845625534,-2.2258857209641,-2.22476399405942,-2.22472823111049,-2.13262792892947,-2.22435906761611,7.46565437132588,-0.09210030218102,-3.33138413885585,-11.98097073710466,-7.818305406,-7.9857530133,-7.98451094380408,-7.984595523446391,-7.98422635995201
91,LiH,125,0.44,2,2,629.1839016485,2.08683321236266,-2.05859995290708,-2.22588572108068,-2.22481958384607,-2.22477889949475,-2.13267859731372,-2.22442109107141,7.4656543715131,-0.09210030218102,-3.33138413885585,-11.98097073758352,-7.818305418,-7.9857530136,-7.984525048938989,-7.98464619201407,-7.98428838359073
92,LiH,125,0.45,2,2,629.1839016485,2.08509149044118,-2.05830392911424,-2.22559412416383,-2.22452174592292,-2.22448152470206,-2.13238122252104,-2.22412220703408,7.4634880627758,-0.09210030218102,-3.33322110002364,-11.97613548068,-7.8189234451,-7.9863711517,-7.98514126190868,-7.98525855223823,-7.98489923457025
93,LiH,125,0.46,2,2,629.1839016485,2.08366238685745,-2.05806056514904,-2.22535503283422,-2.22427664922648,-2.22423688786827,-2.13213658568725,-2.22387611381725,7.46172002338844,-0.09210030218102,-3.33471999256293,-11.9721787168622,-7.8194235247,-7.986871332,-7.98563960877744,-7.9857531870340495,-7.98539241298303
94,LiH,125,0.47,2,2,629.1839016485,2.08254835966441,-2.05787017979009,-2.22516876498197,-2.2240846259626,-2.22404532662384,-2.13194502444281,-2.22368316802195,7.46034770910848,-0.09210030218102,-3.33588318657039,-11.96910096802153,-7.8198089565,-7.9872568508,-7.98602340267251,-7.98613341244187,-7.98577125383998
95,LiH,125,0.48,2,2,629.1839016485,2.08175145841131,-2.0577330125002,-2.22503570834415,-2.2239459278564,-2.22390718366647,-2.13180688148545,-2.22354379389938,7.45936938865603,-0.09210030218102,-3.33671260907657,-11.96690285105243,-7.8200823575,-7.9875303214,-7.9862952728562,-7.98640179672232,-7.986038406955229
96,LiH,125,0.49,2,2,629.1839016485,2.08127256291508,-2.05764923794865,-2.22495560084384,-2.22386074059799,-2.22382238639961,-2.13172208421858,-2.22345775724231,7.45878254839052,-0.09210030218102,-3.33720968143992,-11.96558346713178,-7.820245625,-7.9876936381,-7.98645712764934,-7.986560423655769,-7.986195794498469
97,LiH,125,0.5,2,2,629.1839016485,2.08111284105588,-2.05761897558879,-2.22492888617442,-2.22382919332795,-2.22379124910776,-2.13169094692674,-2.22342552941316,7.45858703696175,-0.09210030218102,-3.33737527447029,-11.96514366655714,-7.8202999102,-7.9877479492,-7.986510127939161,-7.98661031213334,-7.98624459243874
98,LiH,125,0.51,2,2,629.1839016485,2.08127256303631,-2.05764227411526,-2.22495560098358,-2.22385134293939,-2.22381381729468,-2.13171351511366,-2.22344717040863,7.4587825486201,-0.09210030218102,-3.33720968143992,-11.96558346772315,-7.8202455994,-7.9876936385,-7.98645466822413,-7.9865518548111005,-7.98618520792505
99,LiH,125,0.52,2,2,629.1839016485,2.08175145832413,-2.05771909230917,-2.22503570824161,-2.22392715480545,-2.22389006561852,-2.1317897634375,-2.22352266309187,7.45936938849429,-0.09210030218102,-3.33671260907657,-11.96690285073651,-7.82008231,-7.9875303212,-7.986290372496279,-7.986384678576909,-7.98601727605026
100,LiH,125,0.53,2,2,629.1839016485,2.08254835961008,-2.0578493186275,-2.22516876491803,-2.22405652237345,-2.22401970077372,-2.1319193985927,-2.22365158511309,7.46034770900782,-0.09210030218102,-3.33588318657039,-11.96910096780049,-7.8198088965,-7.9872568507,-7.986016100245949,-7.98610778655569,-7.98573967089506
101,LiH,125,0.54,2,2,629.1839016485,2.08366238698801,-2.05803278675223,-2.22535503298418,-2.22423928267935,-2.22420281889057,-2.13210251670954,-2.2238342001482,7.46172002363299,-0.09210030218102,-3.33471999256293,-11.97217871738415,-7.8194234651,-7.9868713323,-7.985629961027119,-7.98571911820639,-7.985350499464021
102,LiH,125,0.55,2,2,629.1839016485,2.08509149040075,-2.05826926750319,-2.22559412411693,-2.22447520817264,-2.22443909963689,-2.13233879745586,-2.22407013187148,7.46348806270015,-0.09210030218102,-3.33322110002364,-11.97613548042922,-7.8189234004,-7.9863711515,-7.985129341069451,-7.98521612701996,-7.98484715925455
103,LiH,125,0.56,2,2,629.1839016485,2.08683321226161,-2.05855845625534,-2.2258857209641,-2.22476399405942,-2.22472823111049,-2.13262792892947,-2.22435906761611,7.46565437132588,-0.09210030218102,-3.33138413885585,-11.98097073710466,-7.818305406,-7.9857530133,-7.98451094380408,-7.984595523446391,-7.98422635995201
104,LiH,216,0.44,2,2,906.0248185551,2.08678446716312,-2.08611990803309,-2.22532415080929,-2.22480071796065,-2.22475512514242,-2.14800487330956,-2.22456998793419,7.46550512069769,-0.07675025183287,-3.33138413885585,-11.98091045645593,-7.8459043392,-7.9853291583,-7.98458514912756,-7.98476013263313,-7.9845749954249
105,LiH,216,0.45,2,2,906.0248185551,2.08504344799161,-2.08582851595234,-2.22503230648763,-2.22450829375467,-2.22446246090461,-2.14771220907174,-2.22427703896784,7.4633399120895,-0.07675025183287,-3.33322110002364,-11.97607726952442,-7.8465211226,-7.985947316,-7.985200900402329,-7.98537747041698,-7.98519204848021
106,LiH,216,0.46,2,2,906.0248185551,2.08361494596755,-2.08558971676742,-2.22479301966052,-2.22426851033899,-2.22422244739081,-2.14747219555794,-2.22403677176385,7.4615728022808,-0.07675025183287,-3.33471999256293,-11.97212224586543,-7.8470199817,-7.9864475098,-7.98569877527157,-7.985876937530289,-7.985691261903329
107,LiH,216,0.47,2,2,906.0248185551,2.08250140256719,-2.08540381143396,-2.22460660361311,-2.22408167646181,-2.22403539757049,-2.14728514573762,-2.22384964064427,7.46020122713302,-0.07675025183287,-3.33588318657039,-11.96904587728712,-7.847404225,-7.9868330378,-7.986082090027851,-7.986261831757381,-7.98607607483116
108,LiH,216,0.48,2,2,906.0248185551,2.08170482370234,-2.08527102830377,-2.22447341348783,-2.22394802762852,-2.22390161569372,-2.14715136386085,-2.22371561083026,7.45922337534513,-0.07675025183287,-3.33671260907657,-11.9668486907548,-7.8476764767,-7.9871065143,-7.98635347602475,-7.98653471650589,-7.98634871164243
109,LiH,216,0.49,2,2,906.0248185551,2.08122616868516,-2.08519152159126,-2.2243932678138,-2.22386772440387,-2.22382105829476,-2.14707080646189,-2.22363490617708,7.45863691202449,-0.07675025183287,-3.33720968143992,-11.96552996574582,-7.8478386411,-7.9872698343,-7.986514843912611,-7.986697624780961,-7.986511472663281
110,LiH,216,0.5,2,2,906.0248185551,2.08106652785716,-2.08516541413614,-2.22436654084223,-2.22384089532132,-2.22379398441432,-2.14704373258145,-2.22360777297119,7.45844152743919,-0.07675025183287,-3.33737527447029,-11.9650903864188,-7.8478918752,-7.9873241464,-7.98656735638518,-7.986751589972089,-7.98656537852896
111,LiH,216,0.51,2,2,906.0248185551,2.08122616880669,-2.0851927384579,-2.22439326795418,-2.22386757765677,-2.2238204260536,-2.14707017422073,-2.22363424975549,7.45863691225469,-0.07675025183287,-3.33720968143992,-11.96552996633767,-7.8478365707,-7.9872698347,-7.98651140989887,-7.98669699279942,-7.98651081650131
112,LiH,216,0.52,2,2,906.0248185551,2.08170482361486,-2.08527344710051,-2.2244734133848,-2.22394772776287,-2.22390034785219,-2.14715009601932,-2.22371430248307,7.4592233751826,-0.07675025183287,-3.33671260907657,-11.96684869043819,-7.8476723496,-7.9871065141,-7.986346630262359,-7.98653344856739,-7.98634740319827
113,LiH,216,0.53,2,2,906.0248185551,2.08250140251261,-2.08540740221984,-2.22460660354885,-2.22408121057866,-2.2240334882774,-2.14728323644453,-2.22384769006804,7.46020122703168,-0.07675025183287,-3.33588318657039,-11.96904587706546,-7.8473980703,-7.9868330376,-7.986071878658819,-7.986259922328551,-7.986074124119191
114,LiH,216,0.54,2,2,906.0248185551,2.08361494609835,-2.08559443805392,-2.22479301981115,-2.22426786239491,-2.22421988846862,-2.14746963663575,-2.22403419223424,7.46157280252575,-0.07675025183287,-3.33471999256293,-11.97212224638763,-7.8470118426,-7.9864475101,-7.98568526694099,-7.98587437875747,-7.98568868252309
115,LiH,216,0.55,2,2,906.0248185551,2.08504344795093,-2.0858343121332,-2.22503230644047,-2.22450744155648,-2.22445924087961,-2.14770898904674,-2.22427385512698,7.46333991201309,-0.07675025183287,-3.33322110002364,-11.97607726927291,-7.8465110541,-7.9859473158,-7.985184183523279,-7.98537425023914,-7.98518886448651
116,LiH,216,0.56,2,2,906.0248185551,2.08678446706162,-2.08612671173302,-2.22532415069213,-2.22479963514709,-2.22475123087875,-2.14800097904588,-2.22456622556461,7.4655051205092,-0.07675025183287,-3.33138413885585,-11.98091045597592,-7.8458924106,-7.985329158,-7.98456533401407,-7.98475623818662,-7.984571232872479
117,LiH,216,0.44,2,2,906.0248185551,2.08678446716312,-2.08611990803309,-2.22532415080929,-2.22480071796065,-2.22475512514242,-2.14800487330956,-2.22456998793419,7.46550512069769,-0.07675025183287,-3.33138413885585,-11.98091045645593,-7.8459043392,-7.9853291583,-7.98458514912756,-7.98476013263313,-7.9845749954249
118,LiH,216,0.45,2,2,906.0248185551,2.08504344799161,-2.08582851595234,-2.22503230648763,-2.22450829375467,-2.22446246090461,-2.14771220907174,-2.22427703896784,7.4633399120895,-0.07675025183287,-3.33322110002364,-11.97607726952442,-7.8465211226,-7.985947316,-7.985200900402329,-7.98537747041698,-7.98519204848021
119,LiH,216,0.46,2,2,906.0248185551,2.08361494596755,-2.08558971676742,-2.22479301966052,-2.22426851033899,-2.22422244739081,-2.14747219555794,-2.22403677176385,7.4615728022808,-0.07675025183287,-3.33471999256293,-11.97212224586543,-7.8470199817,-7.9864475098,-7.98569877527157,-7.985876937530289,-7.985691261903329
120,LiH,216,0.47,2,2,906.0248185551,2.08250140256719,-2.08540381143396,-2.22460660361311,-2.22408167646181,-2.22403539757049,-2.14728514573762,-2.22384964064427,7.46020122713302,-0.07675025183287,-3.33588318657039,-11.96904587728712,-7.847404225,-7.9868330378,-7.986082090027851,-7.986261831757381,-7.98607607483116
121,LiH,216,0.48,2,2,906.0248185551,2.08170482370234,-2.08527102830377,-2.22447341348783,-2.22394802762852,-2.22390161569372,-2.14715136386085,-2.22371561083026,7.45922337534513,-0.07675025183287,-3.33671260907657,-11.9668486907548,-7.8476764767,-7.9871065143,-7.98635347602475,-7.98653471650589,-7.98634871164243
122,LiH,216,0.49,2,2,906.0248185551,2.08122616868516,-2.08519152159126,-2.2243932678138,-2.22386772440387,-2.22382105829476,-2.14707080646189,-2.22363490617708,7.45863691202449,-0.07675025183287,-3.33720968143992,-11.96552996574582,-7.8478386411,-7.9872698343,-7.986514843912611,-7.986697624780961,-7.986511472663281
123,LiH,216,0.5,2,2,906.0248185551,2.08106652785716,-2.08516541413614,-2.22436654084223,-2.22384089532132,-2.22379398441432,-2.14704373258145,-2.22360777297119,7.45844152743919,-0.07675025183287,-3.33737527447029,-11.9650903864188,-7.8478918752,-7.9873241464,-7.98656735638518,-7.986751589972089,-7.98656537852896
124,LiH,216,0.51,2,2,906.0248185551,2.08122616880669,-2.0851927384579,-2.22439326795418,-2.22386757765677,-2.2238204260536,-2.14707017422073,-2.22363424975549,7.45863691225469,-0.07675025183287,-3.33720968143992,-11.96552996633767,-7.8478365707,-7.9872698347,-7.98651140989887,-7.98669699279942,-7.98651081650131
125,LiH,216,0.52,2,2,906.0248185551,2.08170482361486,-2.08527344710051,-2.2244734133848,-2.22394772776287,-2.22390034785219,-2.14715009601932,-2.22371430248307,7.4592233751826,-0.07675025183287,-3.33671260907657,-11.96684869043819,-7.8476723496,-7.9871065141,-7.986346630262359,-7.98653344856739,-7.98634740319827
126,LiH,216,0.53,2,2,906.0248185551,2.08250140251261,-2.08540740221984,-2.22460660354885,-2.22408121057866,-2.2240334882774,-2.14728323644453,-2.22384769006804,7.46020122703168,-0.07675025183287,-3.33588318657039,-11.96904587706546,-7.8473980703,-7.9868330376,-7.986071878658819,-7.986259922328551,-7.986074124119191
127,LiH,216,0.54,2,2,906.0248185551,2.08361494609835,-2.08559443805392,-2.22479301981115,-2.22426786239491,-2.22421988846862,-2.14746963663575,-2.22403419223424,7.46157280252575,-0.07675025183287,-3.33471999256293,-11.97212224638763,-7.8470118426,-7.9864475101,-7.98568526694099,-7.98587437875747,-7.98568868252309
128,LiH,216,0.55,2,2,906.0248185551,2.08504344795093,-2.0858343121332,-2.22503230644047,-2.22450744155648,-2.22445924087961,-2.14770898904674,-2.22427385512698,7.46333991201309,-0.07675025183287,-3.33322110002364,-11.97607726927291,-7.8465110541,-7.9859473158,-7.985184183523279,-7.98537425023914,-7.98518886448651
129,LiH,216,0.56,2,2,906.0248185551,2.08678446706162,-2.08612671173302,-2.22532415069213,-2.22479963514709,-2.22475123087875,-2.14800097904588,-2.22456622556461,7.4655051205092,-0.07675025183287,-3.33138413885585,-11.98091045597592,-7.8458924106,-7.985329158,-7.98456533401407,-7.98475623818662,-7.984571232872479
130,LiH,343,0.44,2,2,1233.2004477903,2.08694739272281,-2.10594469251654,-2.22522135542388,-2.22489907069414,-2.2248702704794,-2.15908434032027,-2.22475388931484,7.46578159993286,-0.06578593015913,-3.33138413885585,-11.98117847507276,-7.8656265201,-7.9850549767,-7.9845808982776,-7.98470389175552,-7.98458751059096
131,LiH,343,0.45,2,2,1233.2004477903,2.08520501721783,-2.10565188928791,-2.22492896990571,-2.22460562232991,-2.22457678770182,-2.15879085754269,-2.22446013067124,7.46361440929465,-0.06578593015913,-3.33322110002364,-11.97634249881906,-7.8662439846,-7.9856731422,-7.985197717642,-7.98532095999611,-7.9852043029655295
132,LiH,343,0.46,2,2,1233.2004477903,2.08377540448085,-2.10541174452323,-2.22468924671685,-2.2243648627631,-2.22433600836129,-2.15855007820216,-2.22421909015181,7.46184568546264,-0.06578593015913,-3.33471999256293,-11.97238519180519,-7.866743517,-7.9861733411,-7.98569663523987,-7.985820102744439,-7.98570318453496
133,LiH,343,0.47,2,2,1233.2004477903,2.08266124984655,-2.10522456634376,-2.22450273244006,-2.22417710505947,-2.22414838799694,-2.1583624578378,-2.22403132622801,7.46047340120116,-0.06578593015913,-3.33588318657039,-11.96930760412106,-7.8671284212,-7.9865588721,-7.986080959915711,-7.98620452765688,-7.98608746588795
134,LiH,343,0.48,2,2,1233.2004477903,2.08186378672707,-2.10509058808908,-2.22436905611759,-2.22404258708607,-2.22401380327601,-2.15822787311688,-2.22389647831857,7.45949409034975,-0.06578593015913,-3.33671260907657,-11.96710856213545,-7.8674013168,-7.9868323503,-7.98635331579699,-7.986477097458421,-7.986359772500981
135,LiH,343,0.49,2,2,1233.2004477903,2.08138477194489,-2.10500997939194,-2.22428877956745,-2.22396148255021,-2.22393265700636,-2.15814672684723,-2.2238151185784,7.45890711750845,-0.06578593015913,-3.33720968143992,-11.96578909951853,-7.8675641035,-7.9869956711,-7.986515606658271,-7.98663954853891,-7.986522010110949
136,LiH,343,0.5,2,2,1233.2004477903,2.08122501121678,-2.10498284890605,-2.22426200917059,-2.22393390368402,-2.22390505412015,-2.15811912396102,-2.22378736233938,7.45871156339792,-0.06578593015913,-3.33737527447029,-11.9653492744255,-7.8676179338,-7.9870499835,-7.98656898857797,-7.98669302844956,-7.986575336668791
137,LiH,343,0.51,2,2,1233.2004477903,2.0813847720665,-2.10500923529071,-2.22428877970806,-2.22395989217838,-2.22393103136954,-2.15814510121041,-2.22381325217768,7.45890711773905,-0.06578593015913,-3.33720968143992,-11.96578910011075,-7.8675631946,-7.9869956715,-7.98651385148767,-7.98663792316148,-7.986520143969619
138,LiH,343,0.52,2,2,1233.2004477903,2.08186378663968,-2.10508910099355,-2.22436905601437,-2.2240394129279,-2.22401055900824,-2.15822462884911,-2.22389275943933,7.45949409018739,-0.06578593015913,-3.33671260907657,-11.9671085618191,-7.8673995034,-7.9868323501,-7.98634981533435,-7.986473853093871,-7.986356053524961
139,LiH,343,0.53,2,2,1233.2004477903,2.08266124979212,-2.10522233958095,-2.22450273237566,-2.2241723613419,-2.2241435401267,-2.15835760996757,-2.22402578351392,7.46047340110022,-0.06578593015913,-3.33588318657039,-11.9693076038999,-7.8671257144,-7.986558872,-7.9860757361609505,-7.98619967975104,-7.98608192313826
140,LiH,343,0.54,2,2,1233.2004477903,2.0837754046119,-2.10540878293121,-2.22468924686769,-2.22435857051626,-2.22432957888526,-2.15854364872613,-2.22421176533329,7.46184568570849,-0.06578593015913,-3.33471999256293,-11.97238519232834,-7.866739933,-7.9861733414,-7.98568972058505,-7.985813673417571,-7.985695859865601
141,LiH,343,0.55,2,2,1233.2004477903,2.08520501717741,-2.1056481988168,-2.22492896985842,-2.22459780878757,-2.22456880561025,-2.15878287545112,-2.22445107850986,7.46361440921899,-0.06578593015913,-3.33322110002364,-11.97634249856845,-7.8662395431,-7.9856731421,-7.98518915307077,-7.98531297785183,-7.98519525075144
142,LiH,343,0.56,2,2,1233.2004477903,2.08694739262161,-2.10594028149649,-2.22522135530645,-2.22488977029664,-2.22486077210986,-2.15907484195073,-2.22474317721482,7.46578159974518,-0.06578593015913,-3.33138413885585,-11.98117847459373,-7.865621247,-7.9850549764,-7.984570735800149,-7.98469439320341,-7.98457679830837
143,LiH,343,0.44,2,2,1233.2004477903,2.08694739272281,-2.10594469251654,-2.22522135542388,-2.22489907069414,-2.2248702704794,-2.15908434032027,-2.22475388931484,7.46578159993286,-0.06578593015913,-3.33138413885585,-11.98117847507276,-7.8656265201,-7.9850549767,-7.9845808982776,-7.98470389175552,-7.98458751059096
144,LiH,343,0.45,2,2,1233.2004477903,2.08520501721783,-2.10565188928791,-2.22492896990571,-2.22460562232991,-2.22457678770182,-2.15879085754269,-2.22446013067124,7.46361440929465,-0.06578593015913,-3.33322110002364,-11.97634249881906,-7.8662439846,-7.9856731422,-7.985197717642,-7.98532095999611,-7.9852043029655295
145,LiH,343,0.46,2,2,1233.2004477903,2.08377540448085,-2.10541174452323,-2.22468924671685,-2.2243648627631,-2.22433600836129,-2.15855007820216,-2.22421909015181,7.46184568546264,-0.06578593015913,-3.33471999256293,-11.97238519180519,-7.866743517,-7.9861733411,-7.98569663523987,-7.985820102744439,-7.98570318453496
146,LiH,343,0.47,2,2,1233.2004477903,2.08266124984655,-2.10522456634376,-2.22450273244006,-2.22417710505947,-2.22414838799694,-2.1583624578378,-2.22403132622801,7.46047340120116,-0.06578593015913,-3.33588318657039,-11.96930760412106,-7.8671284212,-7.9865588721,-7.986080959915711,-7.98620452765688,-7.98608746588795
147,LiH,343,0.48,2,2,1233.2004477903,2.08186378672707,-2.10509058808908,-2.22436905611759,-2.22404258708607,-2.22401380327601,-2.15822787311688,-2.22389647831857,7.45949409034975,-0.06578593015913,-3.33671260907657,-11.96710856213545,-7.8674013168,-7.9868323503,-7.98635331579699,-7.986477097458421,-7.986359772500981
148,LiH,343,0.49,2,2,1233.2004477903,2.08138477194489,-2.10500997939194,-2.22428877956745,-2.22396148255021,-2.22393265700636,-2.15814672684723,-2.2238151185784,7.45890711750845,-0.06578593015913,-3.33720968143992,-11.96578909951853,-7.8675641035,-7.9869956711,-7.986515606658271,-7.98663954853891,-7.986522010110949
149,LiH,343,0.5,2,2,1233.2004477903,2.08122501121678,-2.10498284890605,-2.22426200917059,-2.22393390368402,-2.22390505412015,-2.15811912396102,-2.22378736233938,7.45871156339792,-0.06578593015913,-3.33737527447029,-11.9653492744255,-7.8676179338,-7.9870499835,-7.98656898857797,-7.98669302844956,-7.986575336668791
150,LiH,343,0.51,2,2,1233.2004477903,2.0813847720665,-2.10500923529071,-2.22428877970806,-2.22395989217838,-2.22393103136954,-2.15814510121041,-2.22381325217768,7.45890711773905,-0.06578593015913,-3.33720968143992,-11.96578910011075,-7.8675631946,-7.9869956715,-7.98651385148767,-7.98663792316148,-7.986520143969619
151,LiH,343,0.52,2,2,1233.2004477903,2.08186378663968,-2.10508910099355,-2.22436905601437,-2.2240394129279,-2.22401055900824,-2.15822462884911,-2.22389275943933,7.45949409018739,-0.06578593015913,-3.33671260907657,-11.9671085618191,-7.8673995034,-7.9868323501,-7.98634981533435,-7.986473853093871,-7.986356053524961
152,LiH,343,0.53,2,2,1233.2004477903,2.08266124979212,-2.10522233958095,-2.22450273237566,-2.2241723613419,-2.2241435401267,-2.15835760996757,-2.22402578351392,7.46047340110022,-0.06578593015913,-3.33588318657039,-11.9693076038999,-7.8671257144,-7.986558872,-7.9860757361609505,-7.98619967975104,-7.98608192313826
153,LiH,343,0.54,2,2,1233.2004477903,2.0837754046119,-2.10540878293121,-2.22468924686769,-2.22435857051626,-2.22432957888526,-2.15854364872613,-2.22421176533329,7.46184568570849,-0.06578593015913,-3.33471999256293,-11.97238519232834,-7.866739933,-7.9861733414,-7.98568972058505,-7.985813673417571,-7.985695859865601
154,LiH,343,0.55,2,2,1233.2004477903,2.08520501717741,-2.1056481988168,-2.22492896985842,-2.22459780878757,-2.22456880561025,-2.15878287545112,-2.22445107850986,7.46361440921899,-0.06578593015913,-3.33322110002364,-11.97634249856845,-7.8662395431,-7.9856731421,-7.98518915307077,-7.98531297785183,-7.98519525075144
155,LiH,343,0.56,2,2,1233.2004477903,2.08694739262161,-2.10594028149649,-2.22522135530645,-2.22488977029664,-2.22486077210986,-2.15907484195073,-2.22474317721482,7.46578159974518,-0.06578593015913,-3.33138413885585,-11.98117847459373,-7.865621247,-7.9850549764,-7.984570735800149,-7.98469439320341,-7.98457679830837
156,LiH,512,0.44,2,2,1610.710789789,2.08705343625215,-2.12082259167885,-2.22517869552622,-2.22495602790327,-2.22493752671919,-2.16737483779999,-2.22485888865904,7.46599841759043,-0.0575626889192,-3.33138413885585,-11.9813770524101,-7.8804400406,-7.9848880329,-7.984573476824419,-7.984646864092969,-7.9845682260328195
157,LiH,512,0.45,2,2,1610.710789789,2.08531055195901,-2.12052991657964,-2.22488635536241,-2.22466292297557,-2.22464441036143,-2.16708172144223,-2.22456558834311,7.46383118324301,-0.0575626889192,-3.33322110002364,-11.97654029658039,-7.8810576385,-7.9855060168,-7.98519064489593,-7.985264071799019,-7.985185249780699
158,LiH,512,0.46,2,2,1610.710789789,2.08388052345074,-2.12028990184528,-2.22464667119552,-2.22442249882067,-2.22440398449535,-2.16684129557615,-2.22432516817391,7.46206243370532,-0.0575626889192,-3.33471999256293,-11.9725823579172,-7.8815573203,-7.9860060645,-7.98568991727539,-7.985763377799829,-7.985684561478389
159,LiH,512,0.47,2,2,1610.710789789,2.08276602960418,-2.12010285323384,-2.22446017350043,-2.22423506451808,-2.22421669261658,-2.16665400369737,-2.22413763022843,7.46069010091994,-0.0575626889192,-3.33588318657039,-11.9695042468125,-7.8819423889,-7.9863914764,-7.986074600184239,-7.986147995516148,-7.986068933127999
160,LiH,512,0.48,2,2,1610.710789789,2.08196834487573,-2.11996900165984,-2.22432652862821,-2.22410085402547,-2.22408243013672,-2.16651974121751,-2.22400318230972,7.45971080293523,-0.0575626889192,-3.33671260907657,-11.96730487873197,-7.8822154636,-7.9866648686,-7.98634731596563,-7.98642077010851,-7.98634152228151
161,LiH,512,0.49,2,2,1610.710789789,2.08148919735832,-2.11988851319116,-2.2242462713131,-2.22402003615029,-2.22400158164077,-2.16643889272157,-2.22392218673769,7.45912383958262,-0.0575626889192,-3.33720968143992,-11.96598522175955,-7.882378443,-7.9868281376,-7.98650996595913,-7.98658344792767,-7.98650405302459
162,LiH,512,0.5,2,2,1610.710789789,2.08132939242246,-2.1198614918047,-2.22421950738345,-2.2239927172763,-2.22397424930511,-2.1664115603859,-2.22389475427378,7.45892828893414,-0.0575626889192,-3.33737527447029,-11.96554533210701,-7.8824324786,-7.9868824326,-7.986563704071599,-7.986637174521659,-7.986557679490329
163,LiH,512,0.51,2,2,1610.710789789,2.08148919747979,-2.11988797298338,-2.22424627145367,-2.22401893492812,-2.22400046753038,-2.16643777861117,-2.22392092365143,7.45912383981291,-0.0575626889192,-3.33720968143992,-11.96598522235158,-7.8823779564,-7.986828138,-7.9865089183447395,-7.98658233407671,-7.986502790197759
164,LiH,512,0.52,2,2,1610.710789789,2.0819683447884,-2.11996791971147,-2.22432652852505,-2.22409865374155,-2.22408020462386,-2.16651751570465,-2.22400066313738,7.45971080277296,-0.0575626889192,-3.33671260907657,-11.96730487841561,-7.8822144927,-7.9866648685,-7.98634522673008,-7.98641854459881,-7.98633900311233
165,LiH,512,0.53,2,2,1610.710789789,2.08276602954977,-2.12010122762621,-2.22446017343609,-2.22423177059912,-2.22421336219727,-2.16665067327807,-2.22413386994539,7.46069010081896,-0.0575626889192,-3.33588318657039,-11.96950424659122,-7.8819409406,-7.9863914762,-7.9860714835729105,-7.98614466496118,-7.986065172709299
166,LiH,512,0.54,2,2,1610.710789789,2.08388052358158,-2.12028772967058,-2.22464667134636,-2.22441811926648,-2.22439955860952,-2.16683686969031,-2.22432018860267,7.46206243395069,-0.0575626889192,-3.33471999256293,-11.97258235843994,-7.8815554044,-7.9860060648,-7.9856857939959,-7.985758952063159,-7.98567958205631
167,LiH,512,0.55,2,2,1610.710789789,2.08531055191856,-2.12052719370418,-2.22488635531521,-2.22465746798431,-2.22463890134919,-2.16707621242998,-2.22455941795524,7.46383118316718,-0.0575626889192,-3.33322110002364,-11.97654029632951,-7.8810552665,-7.9855060166,-7.9851855407801295,-7.98525856263398,-7.98517907924003
168,LiH,512,0.56,2,2,1610.710789789,2.08705343615097,-2.12081931420008,-2.22517869540893,-2.22494951114634,-2.22493095065988,-2.16736826174068,-2.22485156310136,7.46599841740266,-0.0575626889192,-3.33138413885585,-11.98137705193082,-7.8804372279,-7.9848880326,-7.98456742484626,-7.984640287850949,-7.984560900292429
169,LiH,512,0.44,2,2,1610.710789789,2.08705343625215,-2.12082259167885,-2.22517869552622,-2.22495602790327,-2.22493752671919,-2.16737483779999,-2.22485888865904,7.46599841759043,-0.0575626889192,-3.33138413885585,-11.9813770524101,-7.8804400406,-7.9848880329,-7.984573476824419,-7.984646864092969,-7.9845682260328195
170,LiH,512,0.45,2,2,1610.710789789,2.08531055195901,-2.12052991657964,-2.22488635536241,-2.22466292297557,-2.22464441036143,-2.16708172144223,-2.22456558834311,7.46383118324301,-0.0575626889192,-3.33322110002364,-11.97654029658039,-7.8810576385,-7.9855060168,-7.98519064489593,-7.985264071799019,-7.985185249780699
171,LiH,512,0.46,2,2,1610.710789789,2.08388052345074,-2.12028990184528,-2.22464667119552,-2.22442249882067,-2.22440398449535,-2.16684129557615,-2.22432516817391,7.46206243370532,-0.0575626889192,-3.33471999256293,-11.9725823579172,-7.8815573203,-7.9860060645,-7.98568991727539,-7.985763377799829,-7.985684561478389
172,LiH,512,0.47,2,2,1610.710789789,2.08276602960418,-2.12010285323384,-2.22446017350043,-2.22423506451808,-2.22421669261658,-2.16665400369737,-2.22413763022843,7.46069010091994,-0.0575626889192,-3.33588318657039,-11.9695042468125,-7.8819423889,-7.9863914764,-7.986074600184239,-7.986147995516148,-7.986068933127999
173,LiH,512,0.48,2,2,1610.710789789,2.08196834487573,-2.11996900165984,-2.22432652862821,-2.22410085402547,-2.22408243013672,-2.16651974121751,-2.22400318230972,7.45971080293523,-0.0575626889192,-3.33671260907657,-11.96730487873197,-7.8822154636,-7.9866648686,-7.98634731596563,-7.98642077010851,-7.98634152228151
174,LiH,512,0.49,2,2,1610.710789789,2.08148919735832,-2.11988851319116,-2.2242462713131,-2.22402003615029,-2.22400158164077,-2.16643889272157,-2.22392218673769,7.45912383958262,-0.0575626889192,-3.33720968143992,-11.96598522175955,-7.882378443,-7.9868281376,-7.98650996595913,-7.98658344792767,-7.98650405302459
175,LiH,512,0.5,2,2,1610.710789789,2.08132939242246,-2.1198614918047,-2.22421950738345,-2.2239927172763,-2.22397424930511,-2.1664115603859,-2.22389475427378,7.45892828893414,-0.0575626889192,-3.33737527447029,-11.96554533210701,-7.8824324786,-7.9868824326,-7.986563704071599,-7.986637174521659,-7.986557679490329
176,LiH,512,0.51,2,2,1610.710789789,2.08148919747979,-2.11988797298338,-2.22424627145367,-2.22401893492812,-2.22400046753038,-2.16643777861117,-2.22392092365143,7.45912383981291,-0.0575626889192,-3.33720968143992,-11.96598522235158,-7.8823779564,-7.986828138,-7.9865089183447395,-7.98658233407671,-7.986502790197759
177,LiH,512,0.52,2,2,1610.710789789,2.0819683447884,-2.11996791971147,-2.22432652852505,-2.22409865374155,-2.22408020462386,-2.16651751570465,-2.22400066313738,7.45971080277296,-0.0575626889192,-3.33671260907657,-11.96730487841561,-7.8822144927,-7.9866648685,-7.98634522673008,-7.98641854459881,-7.98633900311233
178,LiH,512,0.53,2,2,1610.710789789,2.08276602954977,-2.12010122762621,-2.22446017343609,-2.22423177059912,-2.22421336219727,-2.16665067327807,-2.22413386994539,7.46069010081896,-0.0575626889192,-3.33588318657039,-11.96950424659122,-7.8819409406,-7.9863914762,-7.9860714835729105,-7.98614466496118,-7.986065172709299
179,LiH,512,0.54,2,2,1610.710789789,2.08388052358158,-2.12028772967058,-2.22464667134636,-2.22441811926648,-2.22439955860952,-2.16683686969031,-2.22432018860267,7.46206243395069,-0.0575626889192,-3.33471999256293,-11.97258235843994,-7.8815554044,-7.9860060648,-7.9856857939959,-7.985758952063159,-7.98567958205631
180,LiH,512,0.55,2,2,1610.710789789,2.08531055191856,-2.12052719370418,-2.22488635531521,-2.22465746798431,-2.22463890134919,-2.16707621242998,-2.22455941795524,7.46383118316718,-0.0575626889192,-3.33322110002364,-11.97654029632951,-7.8810552665,-7.9855060166,-7.9851855407801295,-7.98525856263398,-7.98517907924003
181,LiH,512,0.56,2,2,1610.710789789,2.08705343615097,-2.12081931420008,-2.22517869540893,-2.22494951114634,-2.22493095065988,-2.16736826174068,-2.22485156310136,7.46599841740266,-0.0575626889192,-3.33138413885585,-11.98137705193082,-7.8804372279,-7.9848880326,-7.98456742484626,-7.984640287850949,-7.984560900292429
182,diamond_mp66,8,0.22,4,2,79.1248102952,0.9045613693544,-2.23247905849026,-3.20898121912988,-3.13717467367061,-3.1397414689691,-2.62031567671421,-3.13242948307091,8.91688143170848,-0.51942579225489,-12.7998979631917,-4.66951653763012,-9.9532398076,-10.8569529189,-10.85793542278035,-10.78771316873922,-10.780401182841029
183,diamond_mp66,8,0.225,4,2,79.1248102952,0.90402135343142,-2.23282592383398,-3.20922128795979,-3.13763361839483,-3.14009934155825,-2.62067354930336,-3.13305390921838,8.91343368551221,-0.51942579225489,-12.802643147606,-4.66522792302203,-9.9556135125,-10.8596373196,-10.860421207060847,-10.790515373198458,-10.783469940858588
184,diamond_mp66,8,0.23,4,2,79.1248102952,0.90358019894938,-2.23311373121628,-3.20941824079968,-3.13800696760394,-3.1403825380217,-2.62095674576681,-3.13357225641201,8.91061152542461,-0.51942579225489,-12.80488757771432,-4.66171837218941,-9.9575830576,-10.8618324663,-10.862476293987662,-10.79279676352202,-10.785986481912328
185,diamond_mp66,8,0.235,4,2,79.1248102952,0.90323750184954,-2.23334215292368,-3.20957175761462,-3.13829525626243,-3.14059105595694,-2.62116526370205,-3.13398643938805,8.90841572283174,-0.51942579225489,-12.80663222432866,-4.65898830580644,-9.9591467384,-10.8635390631,-10.86409984173875,-10.79455836144232,-10.787953744873429
186,diamond_mp66,8,0.24,4,2,79.1248102952,0.90299297411839,-2.23351096257019,-3.20968161014172,-3.13849902695193,-3.14072493137859,-2.6212991391237,-3.13429826184673,8.90684703962347,-0.51942579225489,-12.80787785042154,-4.65703821579758,-9.9603029227,-10.8647576626,-10.86529098708174,-10.79580098383687,-10.789374314305013
187,diamond_mp66,8,0.245,4,2,79.1248102952,0.90284633036441,-2.23362003054786,-3.20974757899756,-3.13861882757523,-3.14078426706048,-2.62135847480559,-3.13450953631263,8.90590548339618,-0.51942579225489,-12.80862500520625,-4.65586789211456,-9.9610500471,-10.8654886626,-10.86604884412737,-10.796525350662922,-10.79025061991507
188,diamond_mp66,8,0.25,4,2,79.1248102952,0.90279746433605,-2.23366932093249,-3.2097695804041,-3.13865521128492,-3.14076917749722,-2.62134338524233,-3.1346218692275,8.90559160237416,-0.51942579225489,-12.80887401990459,-4.65547776891613,-9.9613866148,-10.8657323025,-10.86637250515243,-10.79673189959312,-10.7905845913234
189,diamond_mp66,8,0.255,4,2,79.1248102952,0.90284633036508,-2.23365888969682,-3.20974757899857,-3.13860873826404,-3.14067983067825,-2.62125403842336,-3.13463682398786,8.90590548340554,-0.51942579225489,-12.80862500520624,-4.65586789211687,-9.9613111923,-10.8654886626,-10.86626104086722,-10.79642091427968,-10.79037790758929
190,diamond_mp66,8,0.26,4,2,79.1248102952,0.90299297411973,-2.2335888840854,-3.20968161014375,-3.1384799790324,-3.14051643814929,-2.62109064589441,-3.13455588692689,8.9068470396422,-0.51942579225489,-12.80787785042155,-4.65703821580219,-9.9608224069,-10.8647576626,-10.865713501847,-10.79559249060554,-10.78963193938314
191,diamond_mp66,8,0.265,4,2,79.1248102952,0.90323750185154,-2.23345954301036,-3.20957175761766,-3.13826951899534,-3.14027921908065,-2.62085342682577,-3.13438041945274,8.9084157228599,-0.51942579225489,-12.80663222432865,-4.65898830581338,-9.959918945,-10.863539063,-10.86472892098498,-10.79424652446299,-10.78834772483508
192,diamond_mp66,8,0.27,4,2,79.1248102952,0.90358019895206,-2.23327119833374,-3.20941824080376,-3.13797796399082,-3.13996854695006,-2.62054275469518,-3.13411189372007,8.91061152546231,-0.51942579225489,-12.8048875777143,-4.6617183721987,-9.9585995501,-10.8618324663,-10.86330631575708,-10.7923827724463,-10.786526119216308
193,diamond_mp66,8,0.275,4,2,79.1248102952,0.90402135343478,-2.23302427690856,-3.2092212879649,-3.13760594662487,-3.13958475046812,-2.62015895821323,-3.13375159310434,8.91343368555955,-0.51942579225489,-12.80264314760599,-4.6652279230337,-9.9568630224,-10.8596373196,-10.86144469211631,-10.79000078210322,-10.78416762473944
194,diamond_mp66,8,0.28,4,2,79.1248102952,0.90456136935844,-2.23271930325697,-3.20898121913603,-3.13715413321383,-3.13912824241359,-2.61970245015871,-3.13330081781589,8.91688143176562,-0.51942579225489,-12.7998979631917,-4.6695165376442,-9.9547082185,-10.8569529188,-10.85914304845686,-10.78709994207756,-10.78127251747986
195,diamond_mp66,27,0.22,4,2,178.0308231677,0.83746092133883,-2.5207476276732,-3.1598903752305,-3.13748866733143,-3.13820359290084,-2.79191973139057,-3.13635506778685,8.47844567234128,-0.34628386151027,-12.7998979631917,-4.28775842891224,-10.3055616236,-10.9316401737,-10.922302663258227,-10.90995339137034,-10.90810486625635
196,diamond_mp66,27,0.225,4,2,178.0308231677,0.83699512787187,-2.52107973811608,-3.16018442505596,-3.1378473763993,-3.13853307142291,-2.79224920991264,-3.13675644941452,8.47596338155227,-0.34628386151027,-12.802643147606,-4.28400002693692,-10.3076955689,-10.9338690902,-10.92446320718322,-10.912217736566951,-10.91044111455856
197,diamond_mp66,27,0.23,4,2,178.0308231677,0.83661532262489,-2.52134955345597,-3.16042553220471,-3.13813413230015,-3.13879510168506,-2.79251124017479,-3.13707831085067,8.47393041952543,-0.34628386151027,-12.80488757771432,-4.28092529297655,-10.3094482416,-10.9356926607,-10.92623282044418,-10.914062230180347,-10.91234543934596
198,diamond_mp66,27,0.235,4,2,178.0308231677,0.83632070830343,-2.52155705872752,-3.160613366668,-3.13834936250529,-3.13898970867106,-2.79270584716079,-3.13732180483243,8.47234817228198,-0.34628386151027,-12.80663222432866,-4.2785342217851,-10.3108183244,-10.9371109322,-10.927610628177767,-10.91548727420306,-10.913819370364427
199,diamond_mp66,27,0.24,4,2,178.0308231677,0.83611072550536,-2.52170228587708,-3.16074772651325,-3.13849345509193,-3.13911699171725,-2.79283313020698,-3.13748799412753,8.4712170506143,-0.34628386151027,-12.80787785042154,-4.27682614709481,-10.311804721,-10.9381239479,-10.92859589021485,-10.916493213104,-10.91486421551428
200,diamond_mp66,27,0.245,4,2,178.0308231677,0.83598491061236,-2.52178531334772,-3.16082841271433,-3.13856676617533,-3.13917701599871,-2.79289315448844,-3.13757769430427,8.47053811708231,-0.34628386151027,-12.80862500520625,-4.2758013522642,-10.3124065385,-10.9387317425,-10.929187991327607,-10.91708034578438,-10.91548102408994
201,diamond_mp66,27,0.25,4,2,178.0308231677,0.83594300148711,-2.52180626726584,-3.16085531985159,-3.13856962785776,-3.13916989289225,-2.79288603138198,-3.13759164475751,8.47031176265961,-0.34628386151027,-12.80887401990459,-4.27545976252718,-10.3126230717,-10.9389343381,-10.92938643229192,-10.91724891114066,-10.91567066300592
202,diamond_mp66,27,0.255,4,2,178.0308231677,0.83598491061225,-2.52176532388085,-3.16082841271485,-3.1385023563713,-3.13909576186983,-2.79281190035956,-3.13753047702565,8.47053811708693,-0.34628386151027,-12.80862500520624,-4.275801352264,-10.3124537915,-10.9387317425,-10.92919082399045,-10.91699909165498,-10.9154338068108
203,diamond_mp66,27,0.26,4,2,178.0308231677,0.83611072550513,-2.52166271301524,-3.1607477265143,-3.13836526022922,-3.13895479352385,-2.79267093201358,-3.13739474148764,8.47121705062355,-0.34628386151027,-12.80787785042155,-4.27682614709441,-10.3118983356,-10.9381239479,-10.92860088281398,-10.916331014909549,-10.91477096287334
204,diamond_mp66,27,0.265,4,2,178.0308231677,0.83632070830308,-2.52149872232994,-3.16061336666958,-3.1381586482536,-3.13874719280478,-2.79246333129452,-3.13718492577807,8.47234817229587,-0.34628386151027,-12.80663222432865,-4.27853422178451,-10.3109565026,-10.9371109322,-10.92761642852366,-10.9152447583352,-10.91368249130849
205,diamond_mp66,27,0.27,4,2,178.0308231677,0.83661532262442,-2.5212737023116,-3.16042553220681,-3.13788283746457,-3.13847320953861,-2.79218934802834,-3.13690146492216,8.47393041954399,-0.34628386151027,-12.8048875777143,-4.28092529297575,-10.3096282489,-10.9356926607,-10.92623738405297,-10.9137403380318,-10.912168593415348
206,diamond_mp66,27,0.275,4,2,178.0308231677,0.83699512787127,-2.52098807177725,-3.16018442505856,-3.13753816066028,-3.13813311560661,-2.79184925409634,-3.13654478163448,8.4759633815755,-0.34628386151027,-12.80264314760599,-4.28400002693589,-10.3079136883,-10.9338690902,-10.924463777183028,-10.91181778074805,-10.91022944677592
207,diamond_mp66,27,0.28,4,2,178.0308231677,0.8374609213381,-2.5206423239124,-3.15989037523359,-3.13712497378619,-3.13772724616523,-2.79144338465496,-3.13611526371701,8.47844567236922,-0.34628386151027,-12.7998979631917,-4.28775842891098,-10.3058130946,-10.9316401736,-10.92229574447379,-10.90947704453164,-10.90786506208342
208,diamond_mp66,64,0.22,4,2,316.4992411942,0.82322470170549,-2.67065522686964,-3.14605935215941,-3.1367987438176,-3.13697903356541,-2.87726613742685,-3.13645485464628,8.39172969911165,-0.25971289613856,-12.7998979631917,-4.2074889387212,-10.4658345154,-10.9384918533,-10.93197803234796,-10.929411534706,-10.92888735578687
209,diamond_mp66,64,0.225,4,2,316.4992411942,0.82279806060162,-2.670989579404,-3.14638005073411,-3.13714115240928,-3.13731382813716,-2.87760093199861,-3.13680991272048,8.38957489064062,-0.25971289613856,-12.802643147606,-4.20395669250349,-10.4679242472,-10.9406069396,-10.93407582020528,-10.93154071700305,-10.93103680158637
210,diamond_mp66,64,0.23,4,2,316.4992411942,0.82245051194881,-2.67126128600559,-3.14664294437903,-3.13741698738758,-3.13758351268489,-2.87787061654633,-3.13709585018368,8.38780877888539,-0.25971289613856,-12.80488757771432,-4.20106709809599,-10.469635898,-10.9423383294,-10.93579159938199,-10.93327889770586,-10.93279123520465
211,diamond_mp66,64,0.235,4,2,316.4992411942,0.82218114371252,-2.67147029120076,-3.1468477306358,-3.1376263702663,-3.13778803012419,-2.87807513398564,-3.13731305246272,8.3864332305579,-0.25971289613856,-12.80663222432866,-4.1988199132287,-10.4709683983,-10.9436854939,-10.93712447736554,-10.93462579338839,-10.93415081572692
212,diamond_mp66,64,0.24,4,2,316.4992411942,0.82198924564837,-2.67161656511892,-3.14699417434284,-3.13776940306334,-3.13792734100833,-2.87821444486977,-3.13746182010809,8.38544968092412,-0.25971289613856,-12.80787785042154,-4.19721493499054,-10.4719209183,-10.9446480332,-10.93807375624442,-10.93558119986549,-10.93511567896525
213,diamond_mp66,64,0.245,4,2,316.4992411942,0.82187431001487,-2.67170010645398,-3.14708210765399,-3.1378461763425,-3.13800142619327,-2.87828853005472,-3.13754238878049,8.38485914671642,-0.25971289613856,-12.80862500520625,-4.19625201100432,-10.4724928482,-10.9452256671,-10.93863891808852,-10.93614498563928,-10.9356859482265
214,diamond_mp66,64,0.25,4,2,316.4992411942,0.82183603201174,-2.67172094617848,-3.14711142993441,-3.13785677685341,-3.13801028935559,-2.87829739321704,-3.1375549389529,8.3846622347311,-0.25971289613856,-12.80887401990459,-4.19593104697254,-10.472683783,-10.9454182301,-10.93881961367493,-10.93631708952118,-10.93586173911849
215,diamond_mp66,64,0.255,4,2,316.4992411942,0.82187431001485,-2.67167915098538,-3.14708210765399,-3.13780129369191,-3.13795395941178,-2.87824106327322,-3.13749963813616,8.38485914671678,-0.25971289613856,-12.80862500520624,-4.19625201100445,-10.472493513,-10.9452256671,-10.93861565570653,-10.93609751885779,-10.93564319758217
216,diamond_mp66,64,0.26,4,2,316.4992411942,0.82198924564833,-2.67157482724469,-3.14699417434283,-3.137679824102,-3.13783249289067,-2.87811959675211,-3.13737660353424,8.38544968092485,-0.25971289613856,-12.80787785042155,-4.19721493499079,-10.4719220166,-10.9446480332,-10.93802701345731,-10.93548635174784,-10.93503046239141
217,diamond_mp66,64,0.265,4,2,316.4992411942,0.82218114371246,-2.67140812526238,-3.1468477306358,-3.13749247874,-3.13764597630943,-2.87793308017087,-3.13718594171944,8.386433230559,-0.25971289613856,-12.80663222432865,-4.19881991322909,-10.4709694589,-10.9436854939,-10.937053812377622,-10.934483739573633,-10.93402370498364
218,diamond_mp66,64,0.27,4,2,316.4992411942,0.82245051194873,-2.67117924396796,-3.14664294437903,-3.13723938661317,-3.13739452858142,-2.87768163244286,-3.13692775762368,8.38780877888686,-0.25971289613856,-12.8048875777143,-4.20106709809649,-10.4696361925,-10.9423383294,-10.93569633514521,-10.933089913602393,-10.93262314264465
219,diamond_mp66,64,0.275,4,2,316.4992411942,0.82279806060152,-2.67088843637079,-3.1463800507341,-3.13692070008834,-3.1370783034623,-2.87736540732375,-3.13660215030527,8.38957489064247,-0.25971289613856,-12.80264314760599,-4.20395669250412,-10.4679227633,-10.9406069396,-10.93395502701755,-10.9313051923282,-10.93082903917117
220,diamond_mp66,64,0.28,4,2,316.4992411942,0.82322470170537,-2.67053601534977,-3.14605935215942,-3.13653659951633,-3.13669749199671,-2.87698459585816,-3.13620922183573,8.3917296991139,-0.25971289613856,-12.7998979631917,-4.20748893872194,-10.4658299192,-10.9384918533,-10.93183050336656,-10.929129993137291,-10.92864172297631
221,diamond_mp66,125,0.22,4,2,494.5300643955,0.81972180907947,-2.76222900197307,-3.14100406126671,-3.13643131544937,-3.13647062162618,-2.92870030470286,-3.13628554904179,8.37170719971404,-0.20777031692331,-12.7998979631917,-4.18825747840045,-10.5595443337,-10.9377304941,-10.9337466471763,-10.93319705445947,-10.93301198187508
222,diamond_mp66,125,0.225,4,2,494.5300643955,0.81931212715721,-2.76256769065452,-3.14133831745759,-3.13677324074354,-3.13681084976552,-2.92904053284221,-3.13663251977104,8.3696716114565,-0.20777031692331,-12.802643147606,-4.1848206750282,-10.5616263896,-10.9398184015,-10.93583193968902,-10.93529093380793,-10.935112603813453
223,diamond_mp66,125,0.23,4,2,494.5300643955,0.81897844393873,-2.76284372473849,-3.14161220301717,-3.13705059539684,-3.13708689797043,-2.92931658104712,-3.13691386053006,8.3680021247499,-0.20777031692331,-12.80488757771432,-4.18200879573558,-10.5633309038,-10.9415280078,-10.93753777445835,-10.93700270275326,-10.93682966531289
224,diamond_mp66,125,0.235,4,2,494.5300643955,0.81871985138583,-2.76305699625203,-3.14182547532851,-3.13726334995012,-3.1372986703697,-2.92952835344638,-3.13712969039348,8.36670115930966,-0.20777031692331,-12.80663222432866,-4.17982181875205,-10.5646568956,-10.9428585077,-10.938863249298093,-10.938331702741191,-10.938162722764972
225,diamond_mp66,125,0.24,4,2,494.5300643955,0.81853564477199,-2.76320742230897,-3.14197794641954,-3.13741147734758,-3.13744608936548,-2.92967577244216,-3.13728002470598,8.36577057854339,-0.20777031692331,-12.80787785042154,-4.17825971729934,-10.5656036189,-10.9438092908,-10.939807673938612,-10.93927743374594,-10.93911136908644
226,diamond_mp66,125,0.245,4,2,494.5300643955,0.81842532157063,-2.76329494811931,-3.14206948246878,-3.13749495856553,-3.13752909805047,-2.92975878112716,-3.13736489087274,8.3652117039951,-0.20777031692331,-12.80862500520625,-4.17732246733119,-10.5661705446,-10.9443799294,-10.94037055504622,-10.939839544981693,-10.93967533780396
227,diamond_mp66,125,0.25,4,2,494.5300643955,0.81838858061361,-2.76331954957271,-3.14210000337426,-3.13751378699647,-3.13754766210061,-2.9297773451773,-3.13738430938045,8.36502532497091,-0.20777031692331,-12.80887401990459,-4.17701005257792,-10.5663573476,-10.9445701703,-10.94055158502376,-10.94001782902635,-10.939854476306191
228,diamond_mp66,125,0.255,4,2,494.5300643955,0.81842532157048,-2.76328123556949,-3.14206948246864,-3.13746797190497,-3.1375017712829,-2.92973145435959,-3.13733829968738,8.36521170399447,-0.20777031692331,-12.80862500520624,-4.17732246733057,-10.5661638988,-10.9443799294,-10.94035063513548,-10.93981221821426,-10.93964874661874
229,diamond_mp66,125,0.26,4,2,494.5300643955,0.81853564477167,-2.76318005024486,-3.14197794641927,-3.13735754119332,-3.1373914406849,-2.92962112376158,-3.13722688444779,8.36577057854212,-0.20777031692331,-12.80787785042155,-4.1782597172981,-10.5655902611,-10.9438092908,-10.93976775204846,-10.939222785065631,-10.939058228828522
230,diamond_mp66,125,0.265,4,2,494.5300643955,0.81871985138535,-2.76301607527083,-3.14182547532811,-3.13718254372323,-3.13721671175089,-2.92944639482757,-3.13705009248764,8.36670115930774,-0.20777031692331,-12.80663222432865,-4.1798218187502,-10.56463669,-10.9428585077,-10.9388031584524,-10.93824974412278,-10.938083124859531
231,diamond_mp66,125,0.27,4,2,494.5300643955,0.81897844393809,-2.76278943239706,-3.14161220301663,-3.13694305137751,-3.13697765318462,-2.9292073362613,-3.13680796084545,8.36800212474733,-0.20777031692331,-12.8048875777143,-4.1820087957331,-10.5633036374,-10.9415280078,-10.937457256380451,-10.93689345796799,-10.93672376562882
232,diamond_mp66,125,0.275,4,2,494.5300643955,0.81931212715642,-2.7625002863969,-3.1413383174569,-3.13663916102725,-3.13667436175715,-2.92890404483383,-3.13650053612107,8.36967161145327,-0.20777031692331,-12.80264314760599,-4.1848206750251,-10.5615917612,-10.9398184015,-10.93573063583035,-10.93515444580025,-10.93498062016417
233,diamond_mp66,125,0.28,4,2,494.5300643955,0.81972180907852,-2.76214884862378,-3.14100406126587,-3.13627099658113,-3.13630696302097,-2.92853664609766,-3.1361279032642,8.37170719971012,-0.20777031692331,-12.7998979631917,-4.18825747839671,-10.559501937,-10.9377304941,-10.933624084957351,-10.933033395855102,-10.93285433609833
234,diamond_mp66,216,0.22,4,2,712.1232928196,0.81886837069511,-2.8238990633188,-3.1388821692379,-3.1363075877864,-3.13631158989539,-2.96316965910408,-3.13622988670537,8.36702055572323,-0.17314193079131,-12.7998979631917,-4.18367525984123,-10.621691114,-10.9365664659,-10.9340996384676,-10.93399588655749,-10.93391418336747
235,diamond_mp66,216,0.225,4,2,712.1232928196,0.81846525639546,-2.82424078005384,-3.13922276048028,-3.13665091805766,-3.13665477529591,-2.9635128445046,-3.13657577616539,8.36502686853199,-0.17314193079131,-12.802643147606,-4.1802750912543,-10.6237726985,-10.9386488744,-10.93618283650382,-10.936080889215631,-10.93600189008511
236,diamond_mp66,216,0.23,4,2,712.1232928196,0.81813689810084,-2.82451981666321,-3.13950174975717,-3.13693048976742,-3.13693425973838,-2.96379232894707,-3.13685738601474,8.36339113796537,-0.17314193079131,-12.80488757771432,-4.17749285556399,-10.6254768158,-10.940354147,-10.93788748890421,-10.937786656981212,-10.93770978325757
237,diamond_mp66,216,0.235,4,2,712.1232928196,0.81788241626163,-2.8247360391748,-3.13971894276233,-3.1371462095839,-3.13714993032192,-2.96400799953061,-3.13707466661137,8.362116103691,-0.17314193079131,-12.80663222432866,-4.17532872913244,-10.6268025152,-10.9416813763,-10.9392126856091,-10.93911236385959,-10.93903710014904
238,diamond_mp66,216,0.24,4,2,712.1232928196,0.81770112905758,-2.82488934168949,-3.13987418842714,-3.13729799976012,-3.1373016947041,-2.96415976391279,-3.13722757019516,8.36120387345181,-0.17314193079131,-12.80787785042154,-4.17378283932888,-10.6277490767,-10.9426298757,-10.940157734770631,-10.94005738197696,-10.93998325746802
239,diamond_mp66,216,0.245,4,2,712.1232928196,0.81759255070381,-2.82497964845762,-3.13996737892568,-3.13738580158873,-3.13738948321324,-2.96424755242193,-3.13731605686748,8.36065594097211,-0.17314193079131,-12.80862500520625,-4.17285527225684,-10.6283159944,-10.9431991647,-10.94072214753111,-10.94062126898756,-10.9405478426418
240,diamond_mp66,216,0.25,4,2,712.1232928196,0.81755639022258,-2.82500691543393,-3.1399984496059,-3.13740957784959,-3.13741325029616,-2.96427131950485,-3.13734009864079,8.36047319797221,-0.17314193079131,-12.80887401990459,-4.17254607778285,-10.6285029646,-10.9433889591,-10.94090562701566,-10.94080375979026,-10.94073060813489
241,diamond_mp66,216,0.255,4,2,712.1232928196,0.81759255070373,-2.82497113148427,-3.1399673789256,-3.13736931450694,-3.13737297546344,-2.96423104467213,-3.13729968206661,8.36065594097203,-0.17314193079131,-12.80862500520624,-4.17285527225675,-10.6283098787,-10.9431991647,-10.94070806172267,-10.94060476123784,-10.940531467841009
242,diamond_mp66,216,0.26,4,2,712.1232928196,0.81770112905742,-2.82487231941366,-3.13987418842697,-3.13726502187741,-3.137268663835,-2.96412673304369,-3.13719480977368,8.36120387345162,-0.17314193079131,-12.80787785042155,-4.17378283932871,-10.6277368205,-10.9426298757,-10.94012952296375,-10.940024351108027,-10.93995049704671
243,diamond_mp66,216,0.265,4,2,712.1232928196,0.81788241626138,-2.82471053691784,-3.13971894276208,-3.13709673539277,-3.13710034635167,-2.96395841556036,-3.13702550113603,8.3621161036907,-0.17314193079131,-12.80663222432865,-4.17532872913217,-10.6267840674,-10.9416813763,-10.93917026587493,-10.93906277988959,-10.93898793467395
244,diamond_mp66,216,0.27,4,2,712.1232928196,0.8181368981005,-2.82448587756276,-3.13950174975682,-3.1368645160626,-3.13686807968595,-2.96372614889464,-3.13679179221148,8.36339113796494,-0.17314193079131,-12.8048875777143,-4.1774928555636,-10.6254520962,-10.940354147,-10.93783073469984,-10.937720476929131,-10.937644189454662
245,diamond_mp66,216,0.275,4,2,712.1232928196,0.81846525639503,-2.82419847193442,-3.13922276047984,-3.13656845075757,-3.13657194585783,-2.96343001506652,-3.13649373503905,8.36502686853141,-0.17314193079131,-12.80264314760599,-4.1802750912538,-10.6237415931,-10.9386488744,-10.936111571923153,-10.93599805977799,-10.935919848959209
246,diamond_mp66,216,0.28,4,2,712.1232928196,0.81886837069459,-2.82384848904758,-3.13888216923734,-3.1362086523581,-3.1362120515219,-2.96307012073059,-3.13613139633792,8.36702055572246,-0.17314193079131,-12.7998979631917,-4.18367525984058,-10.6216534684,-10.9365664659,-10.93401363171052,-10.93389634818456,-10.93381569300058
247,diamond_mp66,343,0.22,4,2,969.278926504,0.81867253799283,-2.86819920159091,-3.13786732411882,-3.13627210121347,-3.13626847221319,-2.98786110293806,-3.1362249195202,8.36599695641629,-0.14840736927514,-12.7998979631917,-4.1826687559969,-10.6660980536,-10.9357645489,-10.93417095322256,-10.93416569699437,-10.93412214430138
248,diamond_mp66,343,0.225,4,2,969.278926504,0.81827162108404,-2.86854271554575,-3.13821075322126,-3.13661654232509,-3.13661311036562,-2.98820574109048,-3.13657086604195,8.36401680028831,-0.14840736927514,-12.802643147606,-4.17928112083183,-10.6681803881,-10.9378466003,-10.93625421487934,-10.93624895744436,-10.93620671312069
249,diamond_mp66,343,0.23,4,2,969.278926504,0.81794502935357,-2.86882352183853,-3.13849202233043,-3.1368976065596,-3.13689434153465,-2.98848697225951,-3.13685313142156,8.36239191326356,-0.14840736927514,-12.80488757771432,-4.17650896984304,-10.6698852361,-10.9395516273,-10.93795932082107,-10.93795394650422,-10.93791273639113
250,diamond_mp66,343,0.235,4,2,969.278926504,0.81769190196269,-2.86904147639956,-3.13871096296349,-3.13711517364437,-3.13711204241914,-2.988704673144,-3.1370716185782,8.36112517468414,-0.14840736927514,-12.80663222432866,-4.17435258270248,-10.6712116585,-10.9408786933,-10.939285355744811,-10.93927977275565,-10.939239348914713
251,diamond_mp66,343,0.24,4,2,969.278926504,0.81751157173123,-2.86919646524473,-3.13886744347954,-3.1372691458297,-3.13726611295362,-2.98885874367848,-3.13722624546733,8.36021879704754,-0.14840736927514,-12.80787785042154,-4.17281216540673,-10.672158945,-10.9418270905,-10.94023162558497,-10.94022575997408,-10.94018589248779
252,diamond_mp66,343,0.245,4,2,969.278926504,0.81740356335022,-2.8692884059397,-3.13896136956499,-3.13735945014755,-3.13735647810233,-2.98894910882719,-3.13731694858369,8.35967434733757,-0.14840736927514,-12.80862500520625,-4.17188785976812,-10.6727265973,-10.9423963239,-10.94079764150785,-10.94079143243734,-10.9407519029187
253,diamond_mp66,343,0.25,4,2,969.278926504,0.81736759216484,-2.86931724854654,-3.13899268456825,-3.13738603984947,-3.13738308904988,-2.98897571977475,-3.13734368521511,8.359492760648,-0.14840736927514,-12.80887401990459,-4.17157974892388,-10.6729143185,-10.9425861006,-10.94098310980293,-10.940976505081627,-10.94093710124686
254,diamond_mp66,343,0.255,4,2,969.278926504,0.81740356335019,-2.86928297627732,-3.13896136956495,-3.13734889530453,-3.13734592380757,-2.98893855453243,-3.13730643470289,8.3596743473376,-0.14840736927514,-12.80862500520624,-4.17188785976816,-10.6727220061,-10.9423963239,-10.94078792512721,-10.940780878142622,-10.94074138903794
255,diamond_mp66,343,0.26,4,2,969.278926504,0.81751157173117,-2.86918560595683,-3.13886744347946,-3.13724802448416,-3.13724498750251,-2.98883761822737,-3.13720519904033,8.36021879704762,-0.14840736927514,-12.80787785042155,-4.17281216540678,-10.6721497494,-10.9418270905,-10.940212167927331,-10.940204634523049,-10.94016484606087
256,diamond_mp66,343,0.265,4,2,969.278926504,0.8176919019626,-2.86902518833639,-3.13871096296337,-3.13708346308382,-3.13708031219881,-2.98867294292367,-3.13704000271652,8.36112517468426,-0.14840736927514,-12.80663222432865,-4.17435258270254,-10.6711978319,-10.9408786933,-10.93925610664743,-10.93924804253544,-10.93920773305315
257,diamond_mp66,343,0.27,4,2,969.278926504,0.81794502935345,-2.86880180833449,-3.13849202233026,-3.13685527434924,-3.13685195644337,-2.98844458716823,-3.136810892089,8.36239191326368,-0.14840736927514,-12.8048875777143,-4.17650896984312,-10.6698667368,-10.9395516273,-10.937920202814748,-10.93791156141311,-10.93787049705874
258,diamond_mp66,343,0.275,4,2,969.278926504,0.81827162108388,-2.86851558524898,-3.13821075322105,-3.13656354862773,-3.13656000432706,-2.98815263505192,-3.13651793402221,8.36401680028843,-0.14840736927514,-12.80264314760599,-4.1792811208319,-10.6681571576,-10.9378466003,-10.93620512097875,-10.93619585140601,-10.93615378110116
259,diamond_mp66,343,0.28,4,2,969.278926504,0.81867253799262,-2.86816667291323,-3.13786732411854,-3.13620840257242,-3.13620456411416,-2.98779719483902,-3.13616121392393,8.36599695641636,-0.14840736927514,-12.7998979631917,-4.18266875599693,-10.6660700137,-10.9357645489,-10.93411174335919,-10.93410178889562,-10.93405843870539
260,diamond_mp66,512,0.22,4,2,1265.996965608,0.81863884282159,-2.90153361127412,-3.13732361491217,-3.13626390043823,-3.13625947226863,-3.00640302411408,-3.13623281241495,8.36584596613681,-0.12985644815455,-12.7998979631917,-4.18252404725981,-10.6994530032,-10.9352608164,-10.93418329236411,-10.93419667375646,-10.93417001390278
261,diamond_mp66,512,0.225,4,2,1265.996965608,0.81823853616634,-2.90187816805374,-3.13766835865354,-3.13660904239498,-3.13660484519441,-3.00674839703986,-3.13657893263767,8.36386956252554,-0.12985644815455,-12.802643147606,-4.1791400784697,-10.7015360916,-10.937343486,-10.93626696594124,-10.93627997254087,-10.93625405998413
262,diamond_mp66,512,0.23,4,2,1265.996965608,0.81791243012435,-2.90215999722452,-3.13795068474147,-3.13689101214716,-3.13688700109922,-3.00703055294467,-3.13686168420613,8.36224766256072,-0.12985644815455,-12.80488757771432,-4.17637085603417,-10.7032416621,-10.9390490258,-10.93797267702264,-10.937985342157749,-10.937960025264658
263,diamond_mp66,512,0.235,4,2,1265.996965608,0.81765967207194,-2.90237895132674,-3.13817043619111,-3.1371096774384,-3.13710580949637,-3.00724936134182,-3.13708094879579,8.36098319678034,-0.12985644815455,-12.80663222432866,-4.17421670297542,-10.7045687811,-10.9403764946,-10.93929950721166,-10.93931186790526,-10.93928700720468
264,diamond_mp66,512,0.24,4,2,1265.996965608,0.81747960115713,-2.90253491478934,-3.13832748993615,-3.13726493297102,-3.13726116541886,-3.00740471726431,-3.13723662966589,8.3600784163288,-0.12985644815455,-12.80787785042154,-4.17267785858701,-10.7055167422,-10.9413251815,-10.94024676038168,-10.940258856982709,-10.940234321229738
265,diamond_mp66,512,0.245,4,2,1265.996965608,0.8173717465793,-2.90262780229131,-3.13842175762912,-3.13735669926007,-3.137352990982,-3.00749654282745,-3.13732865398977,8.35953491460483,-0.12985644815455,-12.80862500520625,-4.17175448764696,-10.7060850509,-10.9418945893,-10.940813947868762,-10.94082582265288,-10.94080148566065
266,diamond_mp66,512,0.25,4,2,1265.996965608,0.81733582636014,-2.90265756352025,-3.13845318611174,-3.13738492769319,-3.13738123634161,-3.00752478818706,-3.13735697428563,8.35935364212398,-0.12985644815455,-12.80887401990459,-4.17144668678906,-10.706273413,-10.9420844243,-10.94100077717294,-10.94101247452987,-10.940988212473892
267,diamond_mp66,512,0.255,4,2,1265.996965608,0.81737174657928,-2.90262418060776,-3.13842175762909,-3.13734959809992,-3.13734588017418,-3.00748943201963,-3.1373215691383,8.35953491460487,-0.12985644815455,-12.80862500520624,-4.17175448764698,-10.7060817284,-10.9418945893,-10.940807145892158,-10.940818711845091,-10.94079440080921
268,diamond_mp66,512,0.26,4,2,1265.996965608,0.81747960115707,-2.90252766900895,-3.13832748993608,-3.13725071961935,-3.13724692981629,-3.00739048166174,-3.13722244343824,8.36007841632888,-0.12985644815455,-12.80787785042155,-4.17267785858706,-10.7055100885,-10.9413251815,-10.9402331391104,-10.94024462138021,-10.94022013500216
269,diamond_mp66,512,0.265,4,2,1265.996965608,0.81765967207186,-2.9023680769215,-3.13817043619102,-3.13708832996215,-3.13708442101685,-3.0072279728623,-3.13705962806078,8.36098319678044,-0.12985644815455,-12.80663222432865,-4.17421670297548,-10.7045587785,-10.9403764946,-10.93927903154065,-10.93929047942583,-10.93926568646976
270,diamond_mp66,512,0.27,4,2,1265.996965608,0.81791243012424,-2.90214548816482,-3.13795068474134,-3.13686249797872,-3.13685841735997,-3.00700196920542,-3.13683317910305,8.36224766256083,-0.12985644815455,-12.8048875777143,-4.17637085603424,-10.7032282838,-10.9390490258,-10.9379452936139,-10.937956758418627,-10.937931520161708
271,diamond_mp66,512,0.275,4,2,1265.996965608,0.8182385361662,-2.90186001795956,-3.13766835865336,-3.13657331895055,-3.13656900924096,-3.00671256108641,-3.1365431765244,8.36386956252566,-0.12985644815455,-12.80264314760599,-4.17914007846976,-10.7015192998,-10.937343486,-10.936232600790987,-10.9362441365876,-10.93621830387104
272,diamond_mp66,512,0.28,4,2,1265.996965608,0.8186388428214,-2.90151181524558,-3.13732361491194,-3.13622091620632,-3.1362163122971,-3.00635986414255,-3.13618972209729,8.36584596613688,-0.12985644815455,-12.7998979631917,-4.18252404725985,-10.6994327485,-10.9352608164,-10.93414184946074,-10.93415351378516,-10.93412692358535


==> SupportingInfo/supp_info_key.csv <==
Column,Description
nocc,Number of occupied molecular orbitals in the unit cell
natom,Number of atoms in the unit cell
lambda,Corresponds to lambda parametrized coordinate described in the paper
lattice_const,Length of one primitive cell lattice vector in bohr for a rhombohedral cell
band_gap_regular_containX_dzvp,"Band Gap computed by the regular method with DZVP-GTH basis set, kpoint grid shifted from gamma by [0.5,0.5,0] in terms of kmesh size"
band_gap_regular_containX_qzvp,"Band Gap computed by the regular method with unc-def2-QZVP-GTH basis set, kpoint grid shifted from gamma by [0.5,0.5,0] in terms of kmesh size"
band_gap_regular_dzvp,"Band Gap computed by the regular method with DZVP-GTH basis set, kpoint grid is gamma centered"
band_gap_regular_qzvp,"Band Gap computed by the regular method with unc-def2-QZVP-GTH basis set, kpoint grid is gamma centered"
band_gap_stagger_bandsContainX_dzvp,"Band Gap computed by the staggered mesh Non-SCF method with DZVP-GTH basis set. SCF kpoint grid is shifted from gamma by [0,0,0.5], so bands kpoint grid is shifted by [0.5,0.5,0]"
band_gap_stagger_bandsContainX_qzvp,"Band Gap computed by the staggered mesh Non-SCF method with unc-def2-QZVP-GTH basis set. SCF kpoint grid is shifted from gamma by [0,0,0.5], so bands kpoint grid is shifted by [0.5,0.5,0]"
band_gap_stagger_scf_dzvp,"Band Gap computed by the staggered mesh method with DZVP-GTH basis set, kpoint grids is gamma centered"
band_gap_stagger_shift0.50_dzvp,"Band Gap computed by the staggered mesh Non-SCF method with DZVP-GTH basis set. SCF kpoint grid is shifted from gamma by [0.5,0.5,0.5], so bands kpoint grid is gamma centered"
band_gap_stagger_shift0.50_qzvp,"Band Gap computed by the staggered mesh Non-SCF method with unc-def2-QZVP-GTH basis set. SCF kpoint grid is shifted from gamma by [0.5,0.5,0.5], so bands kpoint grid is gamma centered"
chi,Unnormalized Madelung correction
chi_stagger,Unnormalized Madelung-like correction for Staggered mesh
coulomb_energy,Coulomb matrix energy
hfk_regular,Regular exchange energy at SZV-GTH level with the combined shifted+unshifted mesh
hfk_regular_dzvp,Regular exchange energy at DZVP-GTH level with the combined shifted+unshifted mesh
hfk_regular_nonscf,Regular exchange energy at SZV-GTH level on single unshifted mesh
hfk_regular_nonscf_dzvp,Regular exchange energy at DZVP-GTH level
hfk_sphrcut_energy,Truncated coulomb exchange energy at SZV-GTH level on single unshifted mesh
hfk_stagger,Staggered mesh exchange energy at SZV-GTH level
hfk_stagger_dzvp,Staggered mesh exchange energy at DZVP-GTH level
hfk_stagger_nonscf,Staggered mesh (Non-SCF) exchange energy at SZV-GTH level
hfk_stagger_nonscf_dzvp,Staggered mesh (Non-SCF) exchange energy at DZVP-GTH level
hfk_stagger_nonscf_uncorrected,"Regular exchange energy at SZV-GTH level on single unshifted mesh, without Madelung-like correction"
hfk_stagger_splitscf,Staggered mesh (Split-SCF) exchange energy at SZV-GTH level
hfk_stagger_splitscf_dzvp,Staggered mesh (Split-SCF) exchange energy at DZVP-GTH level
kinetic_energy,Kinetic energy matrix energy
madelung_corr,Normalized Madelung correction
madelung_corr_stagger,Normalized Madelung-like correction for Staggered mesh
nuc_repulsion_energy,Nuclear repulsion energy
pseudopotential_energy,Core pseudopotential energy
total_energy_regular,Total energy via regular method on the combined unshifted+shifted kpoint grid
total_energy_regular_nonscf,Total energy via regular method on a gamma centered kpoint grid
total_energy_stagger,Total energy via staggered mesh method at SZV-GTH level
total_energy_stagger_nonscf,Total energy (Non-SCF)via staggered mesh method at SZV-GTH level
total_energy_stagger_splitscf,Total energy (Split-SCF) via staggered mesh method at SZV-GTH level

